A space-time continuous and coercive formulation for the wave equation

We propose a new space-time variational formulation for wave equation initial-boundary value problems. The key property is that the formulation is coercive (sign-definite) and continuous in a norm stronger than $H^1(Q)$, $Q$ being the space-time cylinder. Coercivity holds for constant-coefficient impedance cavity problems posed in star-shaped domains, and for a class of impedance-Dirichlet problems. The formulation is defined using simple Morawetz multipliers and its coercivity is proved with elementary analytical tools, following earlier work on the Helmholtz equation. The formulation can be stably discretised with any $H^2(Q)$-conforming discrete space, leading to quasi-optimal space-time Galerkin schemes. Several numerical experiments show the excellent properties of the method.

==> data/EnergyTableTS-p2-N128.dat <==
Ts,Eu,Eu_ex,error
0,60.9475168607679,60.9453437199519,3.56572082999439e-05
0.00130378096479791,60.9453664449131,60.9453437199519,3.72874443675706e-07
0.00260756192959583,60.9444139371071,60.9453437199519,1.5256011174548e-05
0.00391134289439374,60.9443193580189,60.9453437199519,1.68078785114521e-05
0.00521512385919166,60.9448588091239,60.9453437199519,7.95648688483962e-06
0.00651890482398957,60.9459228514019,60.9453437199519,9.50247245466676e-06
0.00782268578878748,60.947478561254,60.9453437199519,3.50287843466986e-05
0.0091264667535854,60.9453517182015,60.9453437199519,1.31236432723745e-07
0.0104302477183833,60.9444138858593,60.9453437199519,1.52568520562402e-05
0.0117340286831812,60.9443265421823,60.9453437199519,1.6689999720539e-05
0.0130378096479791,60.9448672352287,60.945343719952,7.8182301413077e-06
0.0143415906127771,60.9459279721962,60.9453437199519,9.58649518647589e-06
0.015645371577575,60.9474406391914,60.945343719952,3.44065536663283e-05
0.0169491525423729,60.9453372155899,60.9453437199519,1.06724511220131e-07
0.0182529335071708,60.9444139315621,60.9453437199519,1.52561021566159e-05
0.0195567144719687,60.9443337233107,60.9453437199519,1.65721707273793e-05
0.0208604954367666,60.9448755865869,60.9453437199519,7.68119984987847e-06
0.0221642764015645,60.94593297599,60.9453437199519,9.66859815934426e-06
0.0234680573663625,60.9474030850728,60.9453437199519,3.37903602668727e-05
0.0247718383311604,60.94532292828,60.9453437199519,3.41152754072852e-07
0.0260756192959583,60.9444140660288,60.9453437199519,1.52538958071925e-05
0.0273794002607562,60.9443408937782,60.9453437199519,1.64545166616377e-05
0.0286831812255541,60.9448838561174,60.9453437199519,7.54551219975212e-06
0.029986962190352,60.9459378562921,60.9453437199519,9.74867486043272e-06
0.0312907431551499,60.9473658903615,60.9453437199519,3.31800640717624e-05
0.0325945241199478,60.9453088483382,60.945343719952,5.72178474410737e-07
0.0338983050847458,60.944414281907,60.9453437199519,1.52503536481074e-05
0.0352020860495437,60.944348046852,60.9453437199519,1.63371479940448e-05
0.0365058670143416,60.9448920377659,60.9453437199519,7.41126652971086e-06
0.0378096479791395,60.9459426078044,60.9453437199519,9.82663835988352e-06
0.0391134289439374,60.9473290478843,60.9453437199519,3.25755473874769e-05
0.0404172099087353,60.9452949691179,60.9453437199519,7.99910723635589e-07
0.0417209908735332,60.9444145731338,60.945343719952,1.52455751565315e-05
0.0430247718383312,60.9443551771404,60.9453437199519,1.62201531928222e-05
0.0443285528031291,60.9449001269139,60.9453437199519,7.27853862099224e-06
0.045632333767927,60.9459472267896,60.9453437199519,9.90242733544709e-06
0.0469361147327249,60.9472925521482,60.945343719952,3.19767200790686e-05
0.0482398956975228,60.9452812855672,60.9453437199519,1.02443240096365e-06
0.0495436766623207,60.9444149352384,60.9453437199519,1.52396336918431e-05
0.0508474576271186,60.9443622808968,60.9453437199519,1.61035937317824e-05
0.0521512385919166,60.9449081206741,60.945343719952,7.14737585030638e-06
0.0534550195567145,60.9459517113369,60.945343719952,9.97601043481336e-06
0.0547588005215124,60.9472563995388,60.945343719952,3.13835228432227e-05
0.0560625814863103,60.9452677944348,60.945343719952,1.24579684955511e-06
0.0573663624511082,60.9444153655464,60.945343719952,1.52325731374598e-05
0.0586701434159061,60.9443693562092,60.945343719952,1.59875009855036e-05
0.059973924380704,60.9449160180471,60.945343719952,7.01779461419866e-06
0.061277705345502,60.9459560614687,60.945343719952,1.004738802663e-05
0.0625814863102999,60.947220588363,60.945343719952,3.07959279000845e-05
0.0638852672750978,60.9452544943562,60.9453437199519,1.46402645805452e-06
0.0651890482398957,60.9444158632681,60.9453437199519,1.52244064465334e-05
0.0664928292046936,60.9443764030593,60.9453437199519,1.58718752501165e-05
0.0677966101694915,60.9449238199298,60.9453437199519,6.88978019427523e-06
0.0691003911342894,60.9459602790869,60.9453437199519,1.0116591314559e-05
0.0704041720990874,60.9471851187431,60.9453437199519,3.02139372551813e-05
0.0717079530638853,60.9452413858022,60.9453437199519,1.67911350491295e-06
0.0730117340286832,60.9444164294503,60.9453437199519,1.52151164472159e-05
0.0743155149934811,60.9443834232403,60.9453437199519,1.5756687105855e-05
0.075619295958279,60.944931528979,60.9453437199519,6.7632890020834e-06
0.0769230769230769,60.9459643677788,60.9453437199518,1.01836791636646e-05
0.0782268578878748,60.9471499923905,60.9453437199518,2.96375789920769e-05
0.0795306388526728,60.9452284708904,60.9453437199518,1.89102324059527e-06
0.0808344198174707,60.9444170667814,60.9453437199517,1.5204659023732e-05
0.0821382007822686,60.9443904201307,60.9453437199517,1.56418811147259e-05
0.0834419817470665,60.9449391493436,60.9453437199517,6.63825295543328e-06
0.0847457627118644,60.9459683325138,60.9453437199516,1.02487331129441e-05
0.0860495436766623,60.9471152122916,60.9453437199515,2.90669021121198e-05
0.0873533246414602,60.9452157530736,60.9453437199514,2.09969900912516e-06
0.0886571056062582,60.9444177792639,60.9453437199512,1.51929684997789e-05
0.0899608865710561,60.9443973983433,60.9453437199511,1.55273815843311e-05
0.091264667535854,60.9449466862936,60.9453437199509,6.51458557787348e-06
0.0925684485006519,60.94597217926,60.9453437199506,1.03118510953752e-05
0.0938722294654498,60.9470807823297,60.9453437199503,2.85019703469441e-05
0.0951760104302477,60.9452032367292,60.9453437199498,2.3050689695518e-06
0.0964797913950456,60.9444185717801,60.9453437199493,1.51799647471774e-05
0.0977835723598435,60.9444043632803,60.9453437199487,1.54130998540807e-05
0.0990873533246415,60.9449541457764,60.9453437199478,6.39218925762345e-06
0.100391134289439,60.9459759145523,60.9453437199468,1.0373140372868e-05
0.101694915254237,60.9470467068685,60.9453437199456,2.79428553352237e-05
0.102998696219035,60.9451909266875,60.9453437199441,2.507053816333e-06
0.104302477183833,60.9444194495967,60.9453437199422,1.51655612908761e-05
0.105606258148631,60.9444113206377,60.9453437199399,1.52989423844583e-05
0.106910039113429,60.9449615339393,60.9453437199371,6.27096303685959e-06
0.108213820078227,60.9459795450409,60.9453437199336,1.04327101720555e-05
0.109517601043025,60.9470129903143,60.9453437199293,2.7389629512506e-05
0.110821382007823,60.9451788277376,60.945343719924,2.70557480401032e-06
0.112125162972621,60.9444204178515,60.9453437199175,1.51496736199648e-05
0.113428943937419,60.9444182759032,60.9453437199096,1.51848188863922e-05
0.114732724902216,60.9449688566521,60.9453437198999,6.15081029805592e-06
0.116036505867014,60.9459830770424,60.945343719888,1.0490664510472e-05
0.117340286831812,60.9469796366779,60.9453437198734,2.68423591467846e-05
0.11864406779661,60.9451669441449,60.9453437198557,2.90056138854708e-06
0.119947848761408,60.9444214810634,60.945343719834,1.5132226914475e-05
0.121251629726206,60.9444252338773,60.9453437198076,1.50706497690641e-05
0.122555410691004,60.9449761190524,60.9453437197753,6.03164574159483e-06
0.123859191655802,60.945986516109,60.9453437197361,1.05470957037188e-05
0.1251629726206,60.9469466491476,60.9453437196883,2.63010980252201e-05
0.126466753585398,60.9451552791956,60.9453437196302,3.09195786054177e-06
0.127770534550196,60.9444226426699,60.9453437195596,1.51131626057386e-05
0.129074315514993,60.9444321982195,60.9453437194741,1.49563723647343e-05
0.130378096479791,60.9449833251048,60.9453437193703,5.91340114843164e-06
0.131681877444589,60.9459898665993,60.9453437192446,1.06020790955239e-05
0.132985658409387,60.9469140296519,60.9453437190925,2.57658824050482e-05
0.134289439374185,60.9451438347228,60.9453437189085,3.27972858127085e-06
0.135593220338983,60.9444239045303,60.9453437186862,1.50924434865536e-05
0.136897001303781,60.9444391709378,60.9453437184178,1.48419456637368e-05
0.138200782268579,60.9449904770812,60.9453437180939,5.7960295437858e-06
0.139504563233377,60.9459931311499,60.9453437177036,1.06556695997143e-05
0.140808344198175,60.9468817782939,60.9453437172335,2.52367279692951e-05
0.142112125162973,60.9451326104297,60.9453437166679,3.46386164051461e-06
0.143415906127771,60.9444252661588,60.945343715988,1.50700574178468e-05
0.144719687092568,60.9444461515473,60.9453437151711,1.47273535451386e-05
0.146023468057366,60.9449975746566,60.9453437141908,5.67950745876074e-06
0.147327249022164,60.9459963097116,60.9453437130152,1.07079008274924e-05
0.148631029986962,60.9468498922635,60.9453437116067,2.47136297050088e-05
0.14993481095176,60.9451216024685,60.9453437099205,3.64437114466122e-06
0.151238591916558,60.9444267230247,60.9453437079037,1.50460203069093e-05
0.152542372881356,60.9444531351369,60.9453437054935,1.46126070075842e-05
0.153846153846154,60.9450046127698,60.9453437026155,5.56383515285823e-06
0.155149934810952,60.945999397205,60.945343699182,1.07587878449313e-05
0.15645371577575,60.9468183631194,60.9453436950892,2.41965659847917e-05
0.157757496740548,60.9451107998413,60.9453436902148,3.82129887820045e-06
0.159061277705346,60.9444282622059,60.9453436844143,1.50203797856737e-05
0.160365058670143,60.9444601073769,60.9453436775177,1.4497746464621e-05
0.161668839634941,60.9450115760351,60.9453436693252,5.44903466127789e-06
0.162972620599739,60.9460023773176,60.9453436596012,1.08083354180377e-05
0.164276401564537,60.9467871695526,60.9453436480695,2.36855089604732e-05
0.165580182529335,60.945100175014,60.9453436344058,3.99471686033879e-06
0.166883963494133,60.9444298511401,60.9453436182298,1.49932223773899e-05
0.168187744458931,60.9444670315974,60.9453435990961,1.43828461196213e-05
0.169491525423729,60.9450184242126,60.9453435764832,5.3351454193412e-06
0.170795306388527,60.9460052062592,60.9453435497816,1.08565550552768e-05
0.172099087353325,60.9467562584536,60.9453435182789,2.31804448577868e-05
0.173402868318123,60.9450896600245,60.9453434811439,4.16473359446405e-06
0.17470664928292,60.9444314092957,60.9453434374074,1.49646890183376e-05
0.176010430247718,60.944473816327,60.9453433859401,1.42680238533224e-05
0.177314211212516,60.945025055623,60.9453433254278,5.22221694892033e-06
0.178617992177314,60.9460077716878,60.9453432543422,1.09034966427077e-05
0.179921773142112,60.9467254972203,60.9453431709079,2.26814099403822e-05
0.18122555410691,60.9450790877781,60.9453430730643,4.33150873892778e-06
0.182529335071708,60.9444327393055,60.9453429584218,1.49350068776156e-05
0.183833116036506,60.9444802366215,60.9453428242124,1.41534619536733e-05
0.185136897001304,60.9450312184101,60.9453426672323,5.11029733506e-06
0.186440677966102,60.9460097928728,60.9453424837771,1.09493042213968e-05
0.1877444589309,60.9466945583913,60.9453422695671,2.21885508195847e-05
0.189048239895698,60.9450680530752,60.9453420196634,4.49528346435296e-06
0.190352020860495,60.9444333655262,60.9453417283709,1.49045492074302e-05
0.191655801825293,60.9444857502911,60.9453413891296,1.4039446148901e-05
0.192959582790091,60.945036303327,60.9453409943894,4.99941517144928e-06
0.194263363754889,60.9460105874263,60.9453405354701,1.09943098254218e-05
0.195567144719687,60.9466626515799,60.9453400024005,2.170222004384e-05
0.196870925684485,60.9450555956302,60.9453393837386,4.65643659177838e-06
0.198174706649283,60.944432169151,60.9453386663659,1.487393842944e-05
0.199478487614081,60.944489084164,60.9453378352571,1.39264318363987e-05
0.200782268578879,60.9450388778729,60.9453368732192,4.88955122134584e-06
0.202086049543677,60.9460085472821,60.9453357605975,1.10391825104974e-05
0.203389830508475,60.9466279249251,60.9453344749449,2.12231172627873e-05
0.204693611473273,60.9450395036384,60.9453329906501,4.81557811323061e-06
0.20599739243807,60.9444265933592,60.9453312785194,1.48442077705603e-05
0.207301173402868,60.9444873367473,60.9453293053085,1.38151449976466e-05
0.208604954367666,60.9450356782779,60.945327033197,4.78059489235299e-06
0.209908735332464,60.9460000070977,60.9453244192002,1.10851472839423e-05
0.211212516297262,60.9465861809534,60.9453214145122,2.07524779900735e-05
0.21251629726206,60.9450148407357,60.9453179637713,4.97368864017916e-06
0.213820078226858,60.9444109758337,60.9453140042418,1.48170277370928e-05
0.215123859191656,60.9444741047771,60.945309464901,1.37067172393625e-05
0.216427640156454,60.9450195118304,60.9453042654248,4.67228111788502e-06
0.217731421121252,60.9459768966226,60.9452983150589,1.11342725769894e-05
0.21903520208605,60.946528230856,60.9452915113667,2.02922893404153e-05
0.220338983050847,60.9449709493592,60.9452837388406,5.13230002733134e-06
0.221642764015645,60.9443731834433,60.9452748673641,1.47949766852309e-05
0.222946544980443,60.9444357221599,60.9452647505113,1.36028345245163e-05
0.224250325945241,60.9449750629453,60.9452532236685,4.564108087404e-06
0.225554106910039,60.9459220660044,60.9452401019611,1.1189783520484e-05
0.226857887874837,60.9464346644599,60.9452251779709,1.98454675567821e-05
0.228161668839635,60.9448855947346,60.9452082192228,5.29368095687883e-06
0.229465449804433,60.9442880871291,60.9451889654238,1.4781778677933e-05
0.230769230769231,60.9443440096417,60.9451671254326,1.35058418850026e-05
0.232073011734029,60.9448708481311,60.9451423739373,4.45524935330445e-06
0.233376792698827,60.9458003630295,60.9451143478203,1.12562789740514e-05
0.234680573663625,60.9462659434726,60.9450826421836,1.94158615871257e-05
0.235984354628422,60.9447139891343,60.9450468060108,5.46093397120412e-06
0.23728813559322,60.9441054276949,60.9450063374375,1.47823389768422e-05
0.238591916558018,60.9441428770819,60.9449606786047,1.341868980859e-05
0.239895697522816,60.9446444349281,60.9449092100622,4.34449960631971e-06
0.241199478487614,60.9455423353637,60.9448512446961,1.13396070952629e-05
0.242503259452412,60.9459444509564,60.9447860211467,1.90078575258801e-05
0.24380704041721,60.9443691010217,60.944712696685,5.63782563090924e-06
0.245110821382008,60.9437282198475,60.9446303395162,1.48022830508639e-05
0.246414602346806,60.943724643657,60.9445379204759,1.33445399165243e-05
0.247718383311604,60.9441764887855,60.9444343040858,4.23033379953093e-06
0.249022164276402,60.9450158077239,60.9443182389338,1.14460020269636e-05
0.250325945241199,60.9453234498658,60.9441883473461,1.86252791365303e-05
0.251629726205997,60.9436879279376,60.9440431143162,5.82807376098907e-06
0.252933507170795,60.9429760673259,60.9438808756583,1.48465821242875e-05
0.254237288135593,60.9428901199221,60.9436998053523,1.32857938185839e-05
0.255541069100391,60.9432473505956,60.9434979020495,4.11120894831651e-06
0.256844850065189,60.9439786952285,60.9432729747101,1.1579957622062e-05
0.258148631029987,60.9441360118322,60.9430226273445,1.82692692246828e-05
0.259452411994785,60.9423765296419,60.9427442428339,6.03374850565446e-06
0.260756192959583,60.9415258994898,60.9424349658087,1.49168033647483e-05
0.262059973924381,60.9412846699158,60.9420916845674,1.32423195408978e-05
0.263363754889179,60.9414680814762,60.9417110120207,3.98627705913596e-06
0.264667535853977,60.9420047360803,60.9412892656547,1.17403230915882e-05
0.265971316818774,60.9419154191668,60.9408224465075,1.79349837338842e-05
0.267275097783572,60.9399251886494,60.9403062171651,6.25248770969026e-06
0.26857887874837,60.9388213757153,60.939735878785,1.50066792478147e-05
0.269882659713168,60.9383014149835,60.9391063471674,1.32087953400702e-05
0.271186440677966,60.9381771087591,60.9384121279001,3.85666663747792e-06
0.272490221642764,60.9383733268774,60.9376472906151,1.19144124290889e-05
0.273794002607562,60.9378783768129,60.9368054424027,1.76073294689597e-05
0.27509778357236,60.9354852324593,60.935879700443,6.47349288593285e-06
0.276401564537158,60.9339427793396,60.9348626639247,1.5096195263283e-05
0.277705345501956,60.9329438000784,60.933746385336,1.31714411998754e-05
0.279009126466754,60.9322952230706,60.9325223412246,3.72737161188478e-06
0.280312907431552,60.9319168842457,60.9311814025407,1.20706949726877e-05
0.281616688396349,60.9307652488869,60.929713804691,1.72566738004189e-05
0.282920469361147,60.927702552529,60.928109117449,6.67286291784888e-06
0.284224250325945,60.9254334639182,60.9263562148838,1.51453496137205e-05
0.285528031290743,60.9236448314083,60.9244432454878,1.31049877028149e-05
0.286831812255541,60.9221377033051,60.9223576027024,3.60950242202397e-06
0.288135593220339,60.9208261942393,60.9200858960592,1.21519556181432e-05
0.289439374185137,60.9186395546361,60.9176139231736,1.68363695891022e-05
0.290743155149935,60.9145118268954,60.9149266428489,6.80975872983802e-06
0.292046936114733,60.9110889821679,60.912008149567,1.50900853051131e-05
0.293350717079531,60.9080515734119,60.9088416496615,1.29714541952424e-05
0.294654498044329,60.9051949193584,60.9054094394911,3.52218521668135e-06
0.295958279009126,60.9024281224524,60.9016928859474,1.20725134260799e-05
0.297262059973924,60.8986641151912,60.8976724096504,1.62847856339586e-05
0.298565840938722,60.8929118128991,60.8933274712049,6.82600743162056e-06
0.29986962190352,60.8877327123914,60.8886365609053,1.48442889336473e-05
0.301173402868318,60.88280257534,60.8835771922905,1.27229211269456e-05
0.302477183833116,60.877913263848,60.8781258999694,3.4928164794683e-06
0.303780964797914,60.8729719456931,60.872258242142,1.17246110406762e-05
0.305084745762712,60.8668943489373,60.8659488082581,1.55348055469802e-05
0.30638852672751,60.8587663597854,60.8591712322553,6.652612279932e-06
0.307692307692308,60.8510272696194,60.851898211829,1.43124904112928e-05
0.308996088657106,60.8433525089371,60.844101534183,1.23105646558986e-05
0.310299869621904,60.8355359039057,60.8357521087089,3.55391025437383e-06
0.311603650586701,60.8274890690333,60.8268200070378,1.09994570723756e-05
0.312907431551499,60.8181583583701,60.8172745108932,1.45328360085887e-05
0.314211212516297,60.8067055505129,60.8070841681641,6.22653850854341e-06
0.315514993481095,60.7954011533197,60.7962168575948,1.3417023578626e-05
0.316818774445893,60.7839286038707,60.7846398624632,1.17012882556327e-05
0.318122555410691,60.7720929824952,60.7723199535924,3.73477756615415e-06
0.319426336375489,60.7598205278732,60.7592234820019,9.82642366307039e-06
0.320730117340287,60.7461223763954,60.7453164814655,1.32667829646027e-05
0.322033898305085,60.7302295897398,60.7305647811973,5.51932060385697e-06
0.323337679269883,60.7141970473386,60.7149341288309,1.21400361017538e-05
0.324641460234681,60.6977286501947,60.6983903238014,1.09010074762225e-05
0.325945241199478,60.6806537750649,60.6808993611741,4.04717319325576e-06
0.327249022164276,60.6629267564558,60.6624275858903,8.22866122123153e-06
0.328552803129074,60.6436573392887,60.6429418573272,1.17982726371133e-05
0.329856584093872,60.6221323759016,60.6224097239826,4.57500917997157e-06
0.33116036505867,60.6001587781925,60.6007996080088,1.05746099134541e-05
0.332464146023468,60.577476421292,60.5780809992239,9.98014334512777e-06
0.333767926988266,60.5539542160046,60.5542246581317,4.46611493455796e-06
0.335071707953064,60.529589304764,60.5292028273751,6.38497404154594e-06
0.336375488917862,60.5036119975005,60.5029894509439,1.02895172989204e-05
0.33767926988266,60.4753457699122,60.4755604003406,3.54904406004531e-06
0.338983050847458,60.4463514194216,60.4468937068006,8.97130267283438e-06
0.340286831812256,60.4164204293297,60.416969798541,9.09296201267759e-06
0.341590612777053,60.3854752351247,60.3857717418973,4.91020921112467e-06
0.342894393741851,60.3535678118424,60.3532854850907,4.6779019470285e-06
0.344198174706649,60.3200436685817,60.319500103247,9.01143632988776e-06
0.345501955671447,60.2842432717658,60.2844080431781,2.7332343077625e-06
0.346805736636245,60.2475378995538,60.2480053663193,7.75904135890042e-06
0.348109517601043,60.2097814319653,60.2102919881107,8.4795494024633e-06
0.349413298565841,60.17095725958,60.1712719120058,5.22927995017145e-06
0.350717079530639,60.1311759436267,60.1309534561919,3.70004834487883e-06
0.352020860495437,60.0898493669801,60.0893494710229,8.31921066804405e-06
0.353324641460235,60.0463245642221,60.046477545078,2.54770741085561e-06
0.354628422425033,60.0019092160074,60.0023601976977,7.51606584783043e-06
0.355932203389831,59.9565190617692,59.9570250557855,8.43927823055481e-06
0.357235984354628,59.9101929075272,59.9105050126235,5.20952203942313e-06
0.358539765319426,59.8630891604896,59.8628383664162,4.18947848512974e-06
0.359843546284224,59.8145825214957,59.8140689362693,8.58636162967067e-06
0.361147327249022,59.764038074044,59.7642461533059,3.48166797427468e-06
0.36245110821382,59.7128953830489,59.7134251246512,8.87139870415307e-06
0.363754889178618,59.6611136501894,59.6616666680522,9.26923255281643e-06
0.365058670143416,59.6087627571664,59.609037314963,4.60597602363971e-06
0.366362451108214,59.5560187334504,59.5556092800065,6.87514490827297e-06
0.367666232073012,59.5020613302755,59.5014603948284,1.00995075268726e-05
0.36897001303781,59.4463188693608,59.4466740044836,5.97401164596751e-06
0.370273794002608,59.390606354939,59.3913388246455,1.23329381178941e-05
0.371577574967405,59.3348859271997,59.3355487580983,1.11708901728066e-05
0.372881355932203,59.2792125550298,59.2794026691668,3.20708590835184e-06
0.374185136897001,59.2237288638172,59.2230041149567,1.22376240682055e-05
0.375488917861799,59.1672261725282,59.1664610325131,1.29319888615181e-05
0.376792698826597,59.1092798812859,59.1098853812697,1.02436331910843e-05
0.378096479791395,59.0523259460635,59.0533927404374,1.80649125205554e-05
0.379400260756193,58.9962674976958,58.9971018612845,1.41424504323057e-05
0.380704041720991,58.9410796224246,58.9411341745764,9.25536173657164e-07
0.382007822685789,58.8868043744398,58.8856132537782,2.02277024178117e-05
0.383311603650587,58.83165446117,58.8306642349713,1.68318038136747e-05
0.384615384615385,58.7754665566851,58.7764131947984,1.61057482377628e-05
0.385919165580183,58.7214790288284,58.7229864881193,2.56706850427453e-05
0.38722294654498,58.6694604815601,58.6705100474428,1.78891555892282e-05
0.388526727509778,58.6192320663303,58.6191086465794,2.10545253463404e-06
0.389830508474576,58.5706637997598,58.568905131348,3.00273397266315e-05
0.391134289439374,58.5212585539367,58.5200196205525,2.11711033629176e-05
0.392438070404172,58.4712333091025,58.4725686808245,2.28375758426759e-05
0.39374185136897,58.4246741289559,58.4266644792984,3.40657876028647e-05
0.395045632333768,58.3811415604315,58.3824139184483,2.17935150574145e-05
0.396349413298566,58.3402366571242,58.3399177577584,5.46622926550001e-06
0.397653194263364,58.3015997675609,58.2992697272277,3.9966887133543e-05
0.398956975228162,58.2620122703847,58.2605556380134,2.50020336290428e-05
0.40026075619296,58.2221540557139,58.223852495796,2.91708639891691e-05
0.401564537157757,58.1868108515078,58.1892276227009,4.1532965668787e-05
0.402868318122555,58.1552848551603,58.1567377938253,2.49831527714061e-05
0.404172099087353,58.1269200201543,58.1264283946029,8.45786615383564e-06
0.405475880052151,58.1011041624169,58.0983326053814,4.77045882592237e-05
0.406779661016949,58.0740524746123,58.0724706196849,2.72393254573748e-05
0.408083441981747,58.0469058236351,58.0488489026932,3.34731712139765e-05
0.409387222946545,58.0247892325125,58.0274594964753,4.60172474536478e-05
0.410691003911343,58.0067416119525,58.0082793784772,2.65094317769934e-05
0.411994784876141,57.9918621928093,57.9912698796704,1.02138328772129e-05
0.413298565840939,57.9793160992824,57.9763761686255,5.07091138008092e-05
0.414602346805737,57.965088577114,57.9635268075809,2.69440046029124e-05
0.415906127770535,57.950655788208,57.9526333863237,3.41243874535773e-05
0.417209908735332,57.9409457634861,57.943590239399,4.56387997694577e-05
0.41851368970013,57.9347906718923,57.9362742518075,2.56070990819045e-05
0.419817470664928,57.9311190893895,57.93054475794,9.9141385919142e-06
0.421121251629726,57.9289642241562,57.9262435380404,4.69681089187882e-05
0.422425032594524,57.9245636419957,57.923194915978,2.36300159143368e-05
0.423728813559322,57.9194677086482,57.9212059615544,3.00106476944642e-05
0.42503259452412,57.9177906780204,57.920066799971,3.92976402887909e-05
0.426336375488918,57.9182791093347,57.9195510304414,2.1960134084491e-05
0.427640156453716,57.9198247591903,57.919416255257,7.0529704832945e-06
0.428943937418514,57.9214736616996,57.9194047199012,3.57210473485389e-05
0.430247718383312,57.9202567645019,57.9192440640734,1.74846969223652e-05
0.431551499348109,57.9174329001073,57.9186481827171,2.09825789792078e-05
0.432855280312907,57.9157446113086,57.917318195372,2.71694911373442e-05
0.434159061277705,57.914023958782,57.9149435213749,1.58778121325245e-05
0.435462842242503,57.9112999831664,57.9112030576387,1.6736921809961e-06
0.436766623207301,57.9068061620557,57.9057664549399,1.79551567912379e-05
0.438070404172099,57.8988403177921,57.898295487855,9.41012049701452e-06
0.439374185136897,57.887976249541,57.8884455127058,8.10633556705811e-06
0.440677966101695,57.8752362313343,57.8758670071163,1.08987703269808e-05
0.441981747066493,57.8597265687556,57.860207184049,8.30649105409729e-06
0.443285528031291,57.8407925043854,57.841111672489,5.51801468566656e-06
0.444589308996089,57.81802148613,57.8182262562808,3.54161938401718e-06
0.445893089960887,57.7912480910374,57.7911986620052,8.55303806579362e-07
0.447196870925684,57.760050318382,57.7596803862192,6.40467814651868e-06
0.448500651890482,57.7237099695818,57.7233285518706,6.60768740832663e-06
0.44980443285528,57.6817696832519,57.6818077832497,6.60520176148369e-07
0.451108213820078,57.634030437714,57.6347920884649,1.3215120995053e-05
0.452411994784876,57.5805487226352,57.5819667381129,2.46260341227242e-05
0.453715775749674,57.5226555206664,57.5230301285854,6.51231199346029e-06
0.455019556714472,57.45882064157,57.4576956182966,1.95800277284139e-05
0.45632333767927,57.38694109846,57.3856933250431,2.17436323338956e-05
0.457627118644068,57.3070859470955,57.3067718727174,5.48058052945578e-06
0.458930899608866,57.2195705878261,57.2207000756939,1.97391480063557e-05
0.460234680573664,57.1249472621722,57.1272685493866,4.06336111167874e-05
0.461538461538462,57.0256527995113,57.0262912357481,1.11954718253441e-05
0.462842242503259,56.9192179577121,56.9176068328331,2.83062652956801e-05
0.464146023468057,56.8028394452972,56.8010801179907,3.09734833005455e-05
0.465449804432855,56.6770976158491,56.6766031547709,8.72425393630127e-06
0.466753585397653,56.5427740334738,56.5440963742323,2.33860092085829e-05
0.468057366362451,56.4008364079502,56.4035095220205,4.73926905074657e-05
0.469361147327249,56.2541355895278,56.2548224633331,1.22100430717627e-05
0.470664928292047,56.0997298310571,56.0980458387115,3.00187345280784e-05
0.471968709256845,55.9349905183882,55.9332215644771,3.16261760298977e-05
0.473272490221643,55.7608793979162,55.7604231725702,8.18188457023125e-06
0.474576271186441,55.5784879864015,55.579755985538,2.28140464828357e-05
0.475880052151239,55.38901963942,55.3913571234463,4.21994359351475e-05
0.477183833116037,55.1948816040451,55.195395340559,9.30759732291785e-06
0.478487614080834,54.9933537077316,54.9920706907217,2.33309456036598e-05
0.479791395045632,54.7828496633418,54.7816140214999,2.25557764965093e-05
0.48109517601043,54.5644876137319,54.5642862982469,3.68951009404088e-06
0.482398956975228,54.3394321444545,54.3403777604043,1.74017183683651e-05
0.483702737940026,54.1088771579789,54.1102069134594,2.45749472472104e-05
0.485006518904824,53.8739554267764,53.8741193610894,3.04291401859858e-06
0.486310299869622,53.6329417312866,53.6324864831104,8.48829144590931e-06
0.48761408083442,53.3859470516574,53.3857039658938,4.55338687097472e-06
0.488917861799218,53.133972117978,53.1341901929339,4.10423034887676e-06
0.490221642764016,52.8779875021449,52.8783845042061,7.50783264208462e-06
0.491525423728814,52.6189210002226,52.6187453338703,3.33847474218779e-06
0.492829204693611,52.3560267629298,52.3557482367155,5.31987840107966e-06
0.494132985658409,52.0892352301409,52.0898838145206,1.2451254106379e-05
0.495436766623207,51.8206407378206,51.8216555542043,1.95828630497639e-05
0.496740547588005,51.5508658835781,51.5515775902581,1.38057206634685e-05
0.498044328552803,51.2804511394671,51.2801724044868,5.43553126329055e-06
0.499348109517601,51.0098494595274,51.0079684765235,3.68762579667549e-05
0.500651890482399,50.7362108974423,50.7354978989335,1.40532474977477e-05
0.501955671447197,50.4614870948184,50.4632939709701,3.58057512606672e-05
0.503259452411995,50.1896097672545,50.1918887851988,4.54061004564998e-05
0.504563233376793,49.920636964383,49.9218108212526,2.35139080560319e-05
0.505867014341591,49.6545295248972,49.6535825609363,1.90714126164895e-05
0.507170795306389,49.3911538745292,49.3877181387414,6.95666031414145e-05
0.508474576271186,49.125769258903,49.1247210415866,2.13378782433515e-05
0.509778357235984,48.8623013043216,48.8650818712508,5.69029421983846e-05
0.511082138200782,48.6059874042353,48.609276182523,6.76574215057005e-05
0.51238591916558,48.3562527080615,48.3577624095631,3.12194242752906e-05
0.513689700130378,48.112450097889,48.1109798923466,3.0558628108395e-05
0.514993481095176,47.8738701183385,47.8693470143675,9.44885245588229e-05
0.516297262059974,47.6344835716654,47.6332594619976,2.56986333004007e-05
0.517601043024772,47.3997163985528,47.4030886150526,7.1139172537534e-05
0.51890482398957,47.1753346085602,47.1791800772101,8.15077465018724e-05
0.520208604954368,46.9601944735217,46.9618523539571,3.53027053287872e-05
0.521512385919166,46.7531381807442,46.7513956847352,3.72715291909187e-05
0.522816166883963,46.553008122327,46.5480710348979,0.000106064275474738
0.524119947848761,46.3533326160242,46.3521092520106,2.63928445400204e-05
0.525423728813559,46.160236606459,46.1637103899189,7.52492256478795e-05
0.526727509778357,45.9791846029673,45.9830432028867,8.39135396596128e-05
0.528031290743155,45.8086417924583,45.8102448109799,3.49925770571905e-05
0.529335071707953,45.6471359986902,45.6454205367454,3.75823450554281e-05
0.530638852672751,45.4932726346499,45.4886439121238,0.000101755562003227
0.531942633637549,45.341027208036,45.3399568534365,2.36073140299e-05
0.533246414602347,45.1962803308737,45.1993700012246,6.83564914926035e-05
0.534550195567145,45.0635015191448,45.066863220686,7.45936437766792e-05
0.535853976531943,44.9410109235567,44.9423862574662,3.06021558725633e-05
0.537157757496741,44.8272681886512,44.8258595426239,3.14248525672908e-05
0.538461538461538,44.7208844634415,44.7171751397089,8.295076155967e-05
0.539765319426336,44.6170169659697,44.6161978260703,1.83596975820798e-05
0.541069100391134,44.5204368964802,44.522766299763,5.23193744774124e-05
0.542372881355932,44.4341992962019,44.4366945027396,5.61519385170085e-05
0.54367666232073,44.3567345159823,44.3577730504139,2.34126819301246e-05
0.544980443285528,44.2866723188921,44.2857707571603,2.03578195955279e-05
0.546284224250326,44.2228483615419,44.2204362468716,5.45475095919194e-05
0.547588005215124,44.1620350362163,44.161499637344,1.21236569561695e-05
0.548891786179922,44.10730062988,44.108674286992,3.11425617355205e-05
0.55019556714472,44.0601951487384,44.0616585922072,3.32135356590759e-05
0.551499348109518,44.0194672574221,44.0201378235864,1.52331682136049e-05
0.552803129074316,43.9840965675478,43.9837859892377,7.06120001153826e-06
0.554106910039113,43.9532935871638,43.9522677134518,2.33406321297292e-05
0.555410691003911,43.9255184770274,43.9252401191761,6.3370820629943e-06
0.556714471968709,43.9019296943697,43.9023547029679,9.68076999700786e-06
0.558018252933507,43.8827793238169,43.883259191408,1.09350946090368e-05
0.559322033898305,43.8672559943964,43.8675993683406,7.82750707205445e-06
0.560625814863103,43.8547789723886,43.8550208627511,5.51568230406284e-06
0.561929595827901,43.8449922369795,43.845170887602,4.07457922681001e-06
0.563233376792699,43.8377877503135,43.8376999205171,2.00352200295241e-06
0.564537157757497,43.8326049744612,43.8322633178183,7.79463840213425e-06
0.565840938722295,43.8288061691701,43.828522854082,6.46417149393856e-06
0.567144719687093,43.8260408597903,43.8261481800849,2.44877314380898e-06
0.56844850065189,43.824161488733,43.8248181927398,1.49847514233912e-05
0.569752281616688,43.8232135513054,43.8242223113835,2.30183224013147e-05
0.571056062581486,43.8240407110014,43.8240616555557,4.7792362334712e-07
0.572359843546284,43.8248657037605,43.8240501202,1.8610410454849e-05
0.573663624511082,43.8246434945354,43.8239153450155,1.66153460762233e-05
0.57496740547588,43.8234158577446,43.823399575486,3.71542572486664e-07
0.576271186440678,43.821382462821,43.8222604139026,2.00343632050494e-05
0.577574967405476,43.8188896051302,43.8202714594789,3.15345912458618e-05
0.578878748370274,43.8171680057,43.8172228374165,1.25137361415085e-06
0.580182529335072,43.8138869889529,43.8129216175169,2.20339434195877e-05
0.58148631029987,43.8080324478238,43.8071921236495,1.91823336222375e-05
0.582790091264668,43.7999101214375,43.799876136058,7.75924101533224e-07
0.584093872229465,43.7899336823683,43.7908329891333,2.05364160407339e-05
0.585397653194263,43.7786144692543,43.779939567876,3.02672556158773e-05
0.586701434159061,43.7670550559368,43.7670902068315,8.03135290404105e-07
0.588005215123859,43.7530286264405,43.7521964957866,1.90191743625388e-05
0.589308996088657,43.7358633921697,43.7351869969797,1.54656979053058e-05
0.590612777053455,43.7159792808265,43.7160068789817,6.31305490788629e-07
0.591916558018253,43.6938604122497,43.6946174727638,1.73261732876009e-05
0.593220338983051,43.6700475440756,43.670995755772,2.17126190963567e-05
0.594524119947849,43.6451455024213,43.6451337700756,2.68812230879848e-07
0.595827900912647,43.6175441160839,43.6170379808541,1.16040715571606e-05
0.597131681877445,43.5870648728975,43.5867285816317,7.71545093533557e-06
0.598435462842242,43.554106041076,43.554238752756,3.04704395770542e-06
0.59973924380704,43.5191000145036,43.5196138796609,1.18076681191814e-05
0.601043024771838,43.4825092134782,43.4829107374436,9.23406365031865e-06
0.602346805736636,43.4442590947959,43.4441966482293,1.43739720158822e-06
0.603650586701434,43.4036448320718,43.4035486176986,2.2167397882626e-06
0.604954367666232,43.3609837126712,43.3610524570087,1.58539365485559e-06
0.60625814863103,43.3165550171529,43.3168018961586,5.69938210648018e-06
0.607561929595828,43.2706584863841,43.2708976946325,5.52815543875977e-06
0.608865710560626,43.2236134872956,43.2234467549045,3.85745246314918e-06
0.610169491525424,43.1746626483692,43.174561244109,2.34870389659612e-06
0.611473272490222,43.1240590945278,43.1243577288775,6.92495762064517e-06
0.61277705345502,43.0725128666852,43.0729563280141,1.02955860645041e-05
0.614080834419817,43.0201356563063,43.0204798873376,8.00156186724874e-06
0.615384615384615,42.9670607851116,42.9670531806586,1.76983351627166e-07
0.616688396349413,42.9134447840545,42.9128021404856,1.49755675894912e-05
0.617992177314211,42.857975085079,42.8578531216788,2.84576550918057e-06
0.619295958279009,42.8017236421173,42.8023322008805,1.42178879507093e-05
0.620599739243807,42.7456392534692,42.7463645141724,1.69666054994677e-05
0.621903520208605,42.6896629697179,42.6900736350195,9.61969063659292e-06
0.623207301173403,42.6337690648366,42.6335809941872,4.4113265877865e-06
0.624511082138201,42.5779678887822,42.5770053429438,2.26071756493714e-05
0.625814863102999,42.5205870485226,42.5204622605003,2.93477576910307e-06
0.627118644067797,42.463263381181,42.4640637062902,1.88471154041934e-05
0.628422425032594,42.4070289535396,42.4079176173587,2.09551392525645e-05
0.629726205997392,42.3516843292066,42.3521275508114,1.04651556003661e-05
0.63102998696219,42.2970798633334,42.2967923709734,6.79702511585843e-06
0.632333767926988,42.2431187498794,42.2420059806285,2.63427179893552e-05
0.633637548891786,42.1879719143512,42.1878570954504,2.72161016689949e-06
0.634941329856584,42.1335549419523,42.1344290604939,2.0745944850654e-05
0.636245110821382,42.0808599275933,42.0817997074047,2.23322153031739e-05
0.63754889178618,42.0295942589552,42.0300412508057,1.06350561946623e-05
0.638852672750978,41.9795317566246,41.9792202221511,7.42115913211619e-06
0.640156453715776,41.9305151324767,41.9293974391876,2.66565550028688e-05
0.641460234680574,41.8807262257949,41.8806280090407,2.34515953746705e-06
0.642764015645372,41.8321079232794,41.8329613628334,2.04011269173558e-05
0.644067796610169,41.7855362553055,41.7864413196714,2.16592831860735e-05
0.645371577574967,41.7406750239095,41.7411061777593,1.03292387100571e-05
0.646675358539765,41.6972678086686,41.6969888303789,6.69060998211302e-06
0.647979139504563,41.6551394380146,41.654116904434,2.45481997124763e-05
0.649282920469361,41.6125930926212,41.612512919265,1.9266646154813e-06
0.650586701434159,41.5714217929414,41.5721944634512,1.85862334125145e-05
0.651890482398957,41.5323554499256,41.5331743873462,1.97176698547585e-05
0.653194263363755,41.4950555689063,41.4954610091376,9.77071278420495e-06
0.654498044328553,41.4592719395178,41.4590583322788,5.15224531407976e-06
0.655801825293351,41.4248430721224,41.4239662722099,2.11664886650213e-05
0.657105606258149,41.3902447848339,41.3901808903662,1.54371076297732e-06
0.658409387222947,41.3570284900052,41.3576946335596,1.6106883140566e-05
0.659713168187745,41.3257828651888,41.326496576916,1.72700757688407e-05
0.661016949152542,41.2961948833064,41.2965726686563,9.14810419966441e-06
0.66232073011734,41.2680435007933,41.2679059751163,3.33250921676962e-06
0.663624511082138,41.2411992512381,41.240476924513,1.75149944655459e-05
0.664928292046936,41.214314131901,41.2142635480818,1.22733769551076e-06
0.666232073011734,41.1886807888236,41.1892417173253,1.36183255218782e-05
0.667535853976532,41.1647718378816,41.165385376233,1.49042295058771e-05
0.66883963494133,41.1423134612126,41.1426667674481,8.58734406981717e-06
0.670143415906128,41.1211237571927,41.1210566514743,1.63190647029603e-06
0.671447196870926,41.1011117922867,41.1005245181297,1.42887265754963e-05
0.672750977835724,41.0810788062277,41.0810387895666,9.74090778257082e-07
0.674054758800521,41.0620931799646,41.0625670142828,1.15393252943731e-05
0.675358539765319,41.0445436246508,41.0450760516555,1.29717631433395e-05
0.676662320730117,41.0281978918781,41.0285322466261,8.14932266986825e-06
0.677966101694915,41.0129132571374,41.0129015942596,2.84370949832819e-07
0.679269882659713,40.9986353300727,40.9981498939915,1.18404387151866e-05
0.680573663624511,40.9842741710728,40.9842428934551,7.63162022423345e-07
0.681877444589309,40.9707345853492,40.9711464218645,1.00518670170506e-05
0.683181225554107,40.9583512036435,40.9588265129938,1.16045646491087e-05
0.684485006518905,40.9469283244245,40.9472495178622,7.84407845378929e-06
0.685788787483703,40.9363564135602,40.9363822072929,6.30093118319596e-07
0.687092568448501,40.9266109048571,40.9261918645638,1.02389270580847e-05
0.688396349413299,40.9166697351146,40.9166463684192,5.71080416886008e-07
0.689700130378097,40.9073397305442,40.9077142667481,9.15563752685514e-06
0.691003911342894,40.8989241320353,40.899364841274,1.0775454346794e-05
0.692307692307692,40.8912552999548,40.891568163628,7.65105588358347e-06
0.69361147327249,40.8842484476172,40.8842951432017,1.14213989438469e-06
0.694915254237288,40.8779005716045,40.8775175671989,9.36956127562799e-06
0.696219035202086,40.8712236812302,40.871208133315,3.80412421980149e-07
0.697522816166884,40.8649832129584,40.8653404754876,8.74243368689732e-06
0.698826597131682,40.8594654516776,40.8598891831664,1.03703533531893e-05
0.70013037809648,40.8545218680473,40.8548298145517,7.53757892984274e-06
0.701434159061278,40.8500840872995,40.850138904252,1.3419037001858e-06
0.702737940026076,40.8461630045353,40.8457939658066,9.03492606889861e-06
0.704041720990874,40.8417809418123,40.8417734895096,1.82467657911024e-07
0.705345501955671,40.8377031190489,40.8380569359658,8.66390184712181e-06
0.706649282920469,40.8342062015009,40.8346247257955,1.02492504184859e-05
0.707953063885267,40.831153149052,40.83145822589,7.47161260690911e-06
0.709256844850065,40.828485194401,40.828539732608,1.33578637401127e-06
0.710560625814863,40.826221138948,40.8258524522834,9.03071564789144e-06
0.711864406779661,40.8233794984612,40.8233804793977,2.40287918575851e-08
0.713168187744459,40.8207504099908,40.8211087727545,8.77885913565293e-06
0.714471968709257,40.8186032683006,40.8190231299692,1.02859313216797e-05
0.715775749674055,40.8168069607212,40.8171101605732,7.42825375836896e-06
0.717079530638853,40.8153075312718,40.8153572580079,1.21833396821637e-06
0.718383311603651,40.8141276209943,40.813752570766,9.18931009185521e-06
0.719687092568449,40.8122753434248,40.8122849729163,2.3594590348777e-07
0.720990873533246,40.8105776412928,40.8109440342324,8.97781093430507e-06
0.722294654498044,40.8092961207297,40.8097199901209,1.03864812444759e-05
0.723598435462842,40.808302080319,40.8086037115322,7.39136323646039e-06
0.72490221642764,40.8075434486692,40.807586675014,1.0592722663567e-06
0.726205997392438,40.8070443238271,40.8066609330543,9.39529880944751e-06
0.727509778357236,40.8058007762632,40.8058190848419,4.48675679972497e-07
0.728813559322034,40.8046792789853,40.8050542475569,9.18926781093767e-06
0.730117340286832,40.8039319064761,40.8043600282896,1.04920604854024e-05
0.73142112125163,40.803430492828,40.8037304966719,7.35236313625383e-06
0.732724902216428,40.8031233604869,40.8031601582919,9.01837132460264e-07
0.734028683181226,40.8030349181787,40.8026439289495,9.58244837966199e-06
0.735332464146023,40.8021502574821,40.8021771098023,6.58109985063797e-07
0.736636245110821,40.801372848518,40.8017553634362,9.37496229915797e-06
0.737940026075619,40.800943303998,40.8013746908896,1.05728518918708e-05
0.739243807040417,40.8007332376544,40.8010314096482,7.30795236181492e-06
0.740547588005215,40.8006908191365,40.8007221326231,7.67473833638033e-07
0.741851368970013,40.8008404007959,40.8004437481125,9.72177375967213e-06
0.743155149934811,40.800158250143,40.8001934007469,8.61530324942554e-07
0.744458930899609,40.7995800393449,40.7999684734075,9.52045006855951e-06
0.745762711864407,40.7993333201715,40.7997665701047,1.06189316650916e-05
0.747066492829205,40.7992893817877,40.7995854997986,7.25786812174222e-06
0.748370273794003,40.7993962213512,40.7994232611408,6.62749309471956e-07
0.749674054758801,40.7996781814953,40.7992780281109,9.8078545434201e-06
0.750977835723598,40.7991049838848,40.7991481365232,1.05768478958253e-06
0.752281616688396,40.7986393589965,40.7990320713711,9.62553165450891e-06
0.753585397653194,40.7984946929786,40.798928454981,1.06317008509661e-05
0.754889178617992,40.7985421533713,40.7988360359408,7.20320965038352e-06
0.75619295958279,40.7987297780343,40.7987536787719,5.85820288364779e-07
0.757496740547588,40.799082114359,40.7986803543102,9.84737852546748e-06
0.758800521512386,40.798564277827,40.7986151307608,1.24643774438654e-06
0.760104302477184,40.7981615525248,40.7985571653948,9.69673678385786e-06
0.761408083441982,40.7980725181236,40.7985056968522,1.06175145698174e-05
0.76271186440678,40.7981685160905,40.7984600380194,7.14541501218644e-06
0.764015645371578,40.7983978953839,40.7984195694462,5.31247594270108e-07
0.765319426336376,40.7987856504941,40.7983837332733,9.85130252686093e-06
0.766623207301173,40.7982937549943,40.7983520276366,1.4283087282447e-06
0.767926988265971,40.7979265255815,40.7983240015197,9.74245751212338e-06
0.769230769230769,40.7978674507297,40.7982992500244,1.0583757230012e-05
0.770534550195567,40.7979883230318,40.7982774100331,7.08576488205508e-06
0.771838331160365,40.7982380440014,40.7982581562342,4.92967926958166e-07
0.773142112125163,40.7986422613397,40.7982411974861,9.83042017957611e-06
0.774445893089961,40.7981608296745,40.7982262734959,1.60408496584613e-06
0.775749674054759,40.7978145379275,40.7982131517885,9.77037546921844e-06
0.777053455019557,40.7977717385621,40.7982016249456,1.05368954132673e-05
0.778357235984355,40.7979048915896,40.7981915080929,7.02522569525624e-06
0.779661016949153,40.7981636340593,40.7981826366164,4.65769695484187e-07
0.78096479791395,40.7985744182926,40.7981748640903,9.79343325140276e-06
0.782268578878748,40.7980956610612,40.7981680603981,1.7745732303308e-06
0.783572359843546,40.7977628396151,40.7981621100322,9.78648048093974e-06
0.784876140808344,40.797729271187,40.798156910556,1.04818305865338e-05
0.786179921773142,40.7978682337768,40.7981523712152,6.96446828749557e-06
0.78748370273794,40.798130224661,40.7981484116856,4.45780637333569e-07
0.788787483702738,40.7985426015501,40.7981449609448,9.74653640997324e-06
0.790091264667536,40.7980627881945,40.7981419562567,1.94048205322767e-06
0.791395045632334,40.7977397246401,40.79813934226,9.7949962000635e-06
0.792698826597132,40.7977118739899,40.7981370701484,1.04219503412235e-05
0.79400260756193,40.7978534286029,40.7981350969376,6.90395122148274e-06
0.795306388526728,40.798115824438,40.7981333848069,4.30420889822106e-07
0.796610169491525,40.7985273867808,40.7981319005121,9.69373474608043e-06
0.797913950456323,40.7980448411207,40.7981306148595,2.10239384615215e-06
0.799217731421121,40.7977297333516,40.7981295022377,9.7987062396355e-06
0.800521512385919,40.7977058936417,40.7981285401998,1.03594594477603e-05
0.801825293350717,40.7978484863621,40.7981277090911,6.84400840412178e-06
0.803129074315515,40.7981099324287,40.7981269917183,4.18139039643632e-07
0.804432855280313,40.7985195607963,40.7981263730564,9.6373969808253e-06
0.805736636245111,40.7980336042381,40.7981258399868,2.26078396504089e-06
0.807040417209909,40.7977255849361,40.7981253810675,9.79937503515177e-06
0.808344198174707,40.7977049389442,40.7981249863273,1.02957521517706e-05
0.809647979139505,40.7978478352395,40.7981246470859,6.78491594455678e-06
0.810951760104302,40.7981077055632,40.7981243557935,4.08112642400153e-07
0.8122555410691,40.7985149024682,40.7981241058898,9.57878792278432e-06
0.813559322033898,40.7980253211859,40.7981238916798,2.41605457628831e-06
0.814863102998696,40.7977239634848,40.7981237082245,9.79811578076197e-06
0.816166883963494,40.7977061162988,40.7981235512445,1.023171923915e-05
0.817470664928292,40.7978489707921,40.7981234170351,6.72693300670677e-06
0.81877444589309,40.798106983384,40.7981233023926,3.99994101479319e-07
0.820078226857888,40.7985115408273,40.798123204549,9.5184838862761e-06
0.821382007822686,40.7980183284984,40.7981231211146,2.56856463614128e-06
0.822685788787484,40.7977234055842,40.7981230500291,9.79565761833634e-06
0.823989569752282,40.7977081557529,40.7981229895168,1.0167961992069e-05
0.82529335071708,40.797850801509,40.7981229380495,6.67032012515668e-06
0.826597131681877,40.7981068311605,40.798122894313,3.9372283269994e-07
0.827900912646675,40.7985086711994,40.7981228571781,9.45666109916455e-06
0.829204693611473,40.7980119099393,40.7981228256754,2.71864802658886e-06
0.830508474576271,40.7977232827377,40.7981227989737,9.79251516017249e-06
0.831812255541069,40.7977105144948,40.7981227763609,1.01049224335278e-05
0.833116036505867,40.797852863741,40.7981227572272,6.61534080441777e-06
0.834419817470665,40.7981068544107,40.7981227410512,3.89396361220064e-07
0.835723598435463,40.7985059556739,40.7981227273876,9.39328235550097e-06
0.837027379400261,40.798005763198,40.7981227158559,2.86661861095412e-06
0.838331160365059,40.7977233299428,40.7981227061319,9.78908250314239e-06
0.839634941329857,40.7977129643742,40.7981226979392,1.00429514386335e-05
0.840938722294654,40.7978549634853,40.7981226910427,6.56225188242113e-06
0.842242503259452,40.7981068888506,40.7981226852422,3.87184277389268e-07
0.84354628422425,40.7985032539858,40.7981226803677,9.32821397266071e-06
0.844850065189048,40.797999761145,40.798122676275,3.01276436024502e-06
0.846153846153846,40.7977234356251,40.7981226728415,9.78567615915516e-06
0.847457627118644,40.797715409394,40.7981226699635,9.98233602098939e-06
0.848761408083442,40.7978570192653,40.7981226675533,6.51128705358862e-06
0.85006518904824,40.7981068656502,40.7981226655364,3.87269934135501e-07
0.851368970013038,40.7985005074856,40.7981226638503,9.26129955479712e-06
0.852672750977836,40.7979938491434,40.7981226624418,3.1573339661799e-06
0.853976531942634,40.7977235517151,40.7981226612662,9.782546967987e-06
0.855280312907432,40.797717808172,40.7981226602858,9.92330253025482e-06
0.856584093872229,40.797858996012,40.798122659469,6.46263700009891e-06
0.857887874837027,40.7981067553092,40.798122658789,3.89809109149365e-07
0.859191655801825,40.7984976912331,40.7981226582234,9.19240850532501e-06
0.860495436766623,40.7979880027543,40.7981226577533,3.3005194896577e-06
0.861799217731421,40.7977236568084,40.798122657363,9.7798753623927e-06
0.863102998696219,40.7977201424519,40.7981226570391,9.86600757602531e-06
0.864406779661017,40.7978608785129,40.7981226567707,6.41642901028491e-06
0.865710560625815,40.7981065453944,40.7981226565483,3.94899395170492e-07
0.867014341590613,40.798494795196,40.7981226563643,9.12146950414632e-06
0.868318122555411,40.7979822111865,40.7981226562122,3.4424384393648e-06
0.869621903520209,40.7977237418459,40.7981226560865,9.77775972553813e-06
0.870925684485007,40.7977224049967,40.7981226559827,9.81052460306628e-06
0.872229465449804,40.7978626613505,40.7981226558972,6.37270858993745e-06
0.873533246414602,40.7981062322364,40.7981226558267,4.02557500502733e-07
0.8748370273794,40.7984918173338,40.7981226557687,9.04849392835754e-06
0.876140808344198,40.7979764712271,40.7981226557209,3.58311815118479e-06
0.877444589308996,40.7977238049053,40.7981226556817,9.7762041575859e-06
0.878748370273794,40.7977245952453,40.7981226556494,9.75683139894068e-06
0.880052151238592,40.7978643453561,40.798122655623,6.33142532096515e-06
0.88135593220339,40.7981058180602,40.7981226556013,4.1270382015641e-07
0.882659713168188,40.7984887612434,40.7981226555835,8.97359084242536e-06
0.883963494132986,40.7979707851697,40.798122655569,3.72248499161831e-06
0.885267275097784,40.7977238494257,40.7981226555571,9.77510986988347e-06
0.886571056062581,40.7977267178407,40.7981226555474,9.70480210727493e-06
0.887874837027379,40.7978659364154,40.7981226555395,6.29242492827616e-06
0.889178617992177,40.798105310016,40.798122655533,4.25154782893409e-07
0.890482398956975,40.7984856353477,40.7981226555277,8.89697359546759e-06
0.891786179921773,40.7979651600677,40.7981226555234,3.86036036643136e-06
0.893089960886571,40.7977238835338,40.7981226555199,9.77427293568787e-06
0.894393741851369,40.7977287820321,40.7981226555171,9.65420611050298e-06
0.895697522816167,40.7978674449347,40.7981226555148,6.25544910953627e-06
0.897001303780965,40.7981047196893,40.7981226555129,4.39623749726205e-07
0.898305084745763,40.7984824524211,40.7981226555114,8.81895749855992e-06
0.899608865710561,40.7979596072467,40.7981226555102,3.99646485786437e-06
0.900912646675359,40.7977239195459,40.7981226555092,9.77338998301871e-06
0.902216427640156,40.7977308011621,40.7981226555084,9.60471513776529e-06
0.903520208604954,40.7978688853069,40.7981226555077,6.22014407290186e-06
0.904823989569752,40.7981040625344,40.7981226555072,4.55731087371026e-07
0.90612777053455,40.7984792289792,40.7981226555068,8.73994804610681e-06
0.907431551499348,40.7979541416703,40.7981226555064,4.13043113691062e-06
0.908735332464146,40.7977239732988,40.7981226555061,9.77207237553598e-06
0.910039113428944,40.7977327919516,40.7981226555059,9.55591897125638e-06
0.911342894393742,40.7978702751351,40.7981226555057,6.18607804052285e-06
0.91264667535854,40.7981033570244,40.7981226555056,4.73023754180311e-07
0.913950456323338,40.7984759843426,40.7981226555055,8.66041901288592e-06
0.915254237288136,40.7979487810352,40.7981226555054,4.26182527169984e-06
0.916558018252933,40.7977240632383,40.7981226555053,9.76986785392295e-06
0.917861799217731,40.7977347735292,40.7981226555052,9.50734864146786e-06
0.919165580182529,40.7978716341531,40.7981226555052,6.15276722791508e-06
0.920469361147327,40.798102623412,40.7981226555052,4.91005267965062e-07
0.921773142112125,40.7984727391892,40.7981226555051,8.58087728788197e-06
0.923076923076923,40.7979435446343,40.7981226555051,4.39017433021977e-06
0.924380704041721,40.7977242094234,40.7981226555051,9.76628471461076e-06
0.925684485006519,40.7977367663586,40.7981226555051,9.45850253247769e-06
0.926988265971317,40.7978729828543,40.7981226555051,6.11970930318193e-06
0.928292046936115,40.798101881834,40.798122655505,5.0918203324895e-07
0.929595827900913,40.7984695129065,40.798122655505,8.50179809558415e-06
0.930899608865711,40.7979384522463,40.798122655505,4.51499350357283e-06
0.932203389830508,40.7977244331889,40.798122655505,9.76080001204879e-06
0.933507170795306,40.7977387917186,40.798122655505,9.40885907164357e-06
0.934810951760104,40.7978743408225,40.798122655505,6.08642423709056e-06
0.936114732724902,40.7981011485194,40.798122655505,5.27156258410701e-07
0.9374185136897,40.7984663166926,40.798122655505,8.42345591456233e-06
0.938722294654498,40.7979335240168,40.798122655505,4.63578900000365e-06
0.940026075619296,40.7977247603877,40.798122655505,9.75278006673583e-06
0.941329856584094,40.7977408742302,40.798122655505,9.35781477125709e-06
0.942633637548892,40.797875724478,40.798122655505,6.05250955187922e-06
0.94393741851369,40.7981004247074,40.798122655505,5.44897564086524e-07
0.945241199478488,40.7984631296317,40.798122655505,8.34533808223278e-06
0.946544980443285,40.797928784991,40.798122655505,4.75194693719984e-06
0.947848761408083,40.7977252396051,40.798122655505,9.74103400040091e-06
0.949152542372881,40.7977430569661,40.798122655505,9.30431387941526e-06
0.950456323337679,40.7978771426127,40.798122655505,6.01774974604227e-06
0.951760104302477,40.7980996565015,40.798122655505,5.63727004573203e-07
0.953063885267275,40.7984598071662,40.798122655505,8.26390135704878e-06
0.954367666232073,40.797924288189,40.798122655505,4.8621677456701e-06
0.955671447196871,40.797726018482,40.798122655505,9.72194300127769e-06
0.956975228161669,40.7977454646718,40.798122655505,9.24529876861363e-06
0.958279009126467,40.7978785826483,40.798122655505,5.98245313268638e-06
0.959582790091265,40.7980985829668,40.798122655505,5.90040340626868e-07
0.960886571056063,40.7984557326975,40.798122655505,8.16403233459929e-06
0.96219035202086,40.7979202063556,40.798122655505,4.96221728284159e-06
0.963494132985658,40.7977276325399,40.798122655505,9.68238093666395e-06
0.964797913950456,40.797748540322,40.798122655505,9.16991171894422e-06
0.966101694915254,40.797879960714,40.798122655505,5.94867545860952e-06
0.967405475880052,40.7980961813281,40.798122655505,6.4890674331677e-07
0.96870925684485,40.7984485560912,40.798122655505,7.98812702468624e-06
0.970013037809648,40.7979171552664,40.798122655505,5.03700232290394e-06
0.971316818774446,40.7977320084908,40.798122655505,9.57512230329923e-06
0.972620599739244,40.7977538556165,40.798122655505,9.03962889643876e-06
0.973924380704042,40.7978809486415,40.798122655505,5.9244604328222e-06
0.97522816166884,40.7980888042256,40.798122655505,8.29726398662839e-07
0.976531942633638,40.7984300223515,40.798122655505,7.53384779844765e-06
0.977835723598436,40.7979171669809,40.798122655505,5.03671518895082e-06
0.979139504563233,40.7977455240502,40.798122655505,9.24384334885674e-06
0.980443285528031,40.7977665462127,40.798122655505,8.72857055838359e-06
0.981747066492829,40.7978804889595,40.798122655505,5.93572766919442e-06
0.983050847457627,40.7980649013508,40.798122655505,1.41560813262686e-06
0.984354628422425,40.798374459507,40.798122655505,6.17195070721166e-06
0.985658409387223,40.7979256519669,40.798122655505,4.82874027782396e-06
0.986962190352021,40.7977858921581,40.798122655505,8.25438341248776e-06
0.988265971316819,40.7978006992334,40.798122655505,7.89144820047585e-06
0.989569752281617,40.7978762644347,40.798122655505,6.03927470845074e-06
0.990873533246415,40.7979961633279,40.798122655505,3.10044112041073e-06
0.992177314211212,40.7982212337148,40.798122655505,2.41624377210615e-06
0.99348109517601,40.797948458143,40.798122655505,4.26973965215026e-06
0.994784876140808,40.7978813002506,40.798122655505,5.91584217010784e-06
0.996088657105606,40.7978785800449,40.798122655505,5.98251694462423e-06
0.997392438070404,40.7978712260476,40.798122655505,6.16277027152538e-06
0.998696219035202,40.7978677826392,40.798122655505,6.24717141970637e-06
1,40.7979544728208,40.798122655505,4.12231429471053e-06


==> data/p1-GEN-conditionTable.dat <==
H,Kconds
1.11803398874989,15139.5189193341
0.559016994374947,29990.1878946462
0.279508497187474,361905.045199341
0.139754248593737,4976954.08354842
0.0698771242968684,73776352.1478726
0.0349385621484342,1135683383.17497
0.0174692810742171,17821287979.3258


==> data/p1-OPT-conditionTable.dat <==
H,Kconds
1.11803398874989,14645.6788176871
0.559016994374947,19575.2401284268
0.279508497187474,44292.2331590864
0.139754248593737,327430.889596879
0.0698771242968684,2629235.27551035
0.0349385621484342,23448817.0699448
0.0174692810742171,253000844.398091


==> data/p1-ptypeCUSTOM-etypeRELATIVE--conditionTable.dat <==
H,Hx,Ht,Kconds
1.11803398874989,1,0.5,14920.676330077
0.559016994374947,0.5,0.25,21083.0571529288
0.279508497187474,0.25,0.125,43387.8137633068
0.139754248593737,0.125,0.0625,313684.458918655
0.0698771242968684,0.0625,0.03125,2379901.21812503
0.0349385621484342,0.03125,0.015625,18540533.6738877
0.0174692810742171,0.015625,0.0078125,146373363.224613
# --- Parameter summary ---
# PROBLEM ID: 2# TEST_CFL: false# NT: 8# N: 2,4,8,16,32,64,128# PAR_TYPE: custom# ERR_TYPE: relative# BETA: 1.000000# XI: 1.000000# NU: 1.000000# A: 0.000000# A0: 1.000000

==> data/p1-ptypeCUSTOM-etypeRELATIVE--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder
1.11803398874989,1,0.5,0.00678365680836866,0.0225754525376266,0.0847975190512294,0.00669475793173562,0.0224825856014797,0.0758692081790608,0.439818404616435,1.01173547558715,2.63483481818376
0.559016994374947,0.5,0.25,0.00163584756591369,0.0093692439715071,0.0637202707257041,0.0015506722936291,0.00933939478722679,0.0496792227518896,0.0274886502885272,0.126466934448394,0.658708704545939
0.279508497187474,0.25,0.125,0.000153580682985299,0.00152069060619588,0.0172152307376016,0.000134510443512314,0.00145432426780311,0.0138918777194081,0.00171804064303295,0.0158083668060493,0.164677176136485
0.139754248593737,0.125,0.0625,1.58822901157554e-05,0.000291111660305567,0.00600081924983591,1.04243116625864e-05,0.00020391590354273,0.00364908877283666,0.000107377540189559,0.00197604585075616,0.0411692940341212
0.0698771242968684,0.0625,0.03125,1.78840261021885e-06,6.52337657820142e-05,0.00269255504235726,7.21119070869607e-07,2.67595100145643e-05,0.000927106018781411,6.71109626184745e-06,0.00024700573134452,0.0102923235085303
0.0349385621484342,0.03125,0.015625,2.12750157930358e-07,1.56186027555454e-05,0.00129871466656237,4.70572103044277e-08,3.41384055144374e-06,0.000232913413102784,4.19443516365466e-07,3.0875716418065e-05,0.00257308087713257
0.0174692810742171,0.015625,0.0078125,2.62152197728416e-08,3.85946455225813e-06,0.000643270219283143,2.99721747266996e-09,4.30595819246248e-07,5.83154522142516e-05,2.62152197728416e-08,3.85946455225813e-06,0.000643270219283143
# --- Parameter summary ---
# PROBLEM ID: 2
# TEST_CFL: false
# NT: 8
# N: 2,4,8,16,32,64,128
# ERR_TYPE: relative
# PAR_TYPE: custom
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 0.000000
# A0: 1.000000

==> data/p1-ptypeGEN-etypeRELATIVE--conditionTable.dat <==
H,Hx,Ht,Kconds
1.11803398874989,1,0.5,15139.5189193341
0.559016994374947,0.5,0.25,29990.1878946462
0.279508497187474,0.25,0.125,361905.045199341
0.139754248593737,0.125,0.0625,4976954.08354842
0.0698771242968684,0.0625,0.03125,73776352.1478726
0.0349385621484342,0.03125,0.015625,1135683383.17497
0.0174692810742171,0.015625,0.0078125,17821287979.3258
# --- Parameter summary ---
# PROBLEM ID: 2# TEST_CFL: false# NT: 8# N: 2,4,8,16,32,64,128# PAR_TYPE: gen# ERR_TYPE: relative# BETA: 1.000000# XI: 1.000000# NU: 1.000000# A: 1.000000# A0: 1.000000

==> data/p1-ptypeGEN-etypeRELATIVE--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder,QOconstEst
1.11803398874989,1,0.5,0.00905514053837552,0.025713839513794,0.0780368557906036,0.00669475793173562,0.0224825856014797,0.0758692081790608,3.35049722797869,0.116898681896435,0.238900233007655,69.2820
0.559016994374947,0.5,0.25,0.00471759360121087,0.0149026783770287,0.0532867534949551,0.0015506722936291,0.00933939478722679,0.0496792227518896,0.209406076748668,0.0146123352370544,0.0597250582519137,69.2820
0.279508497187474,0.25,0.125,0.000312365656841504,0.0019322778702838,0.0140845294356409,0.000134510443512314,0.00145432426780311,0.0138918777194081,0.0130878797967917,0.0018265419046318,0.0149312645629784,69.2820
0.139754248593737,0.125,0.0625,2.03705091904955e-05,0.000235487817135078,0.00366379627682017,1.04243116625864e-05,0.00020391590354273,0.00364908877283666,0.000817992487299484,0.000228317738078975,0.00373281614074461,69.2820
0.0698771242968684,0.0625,0.03125,1.32631682905953e-06,2.89511049524608e-05,0.000928396526123727,7.21119070869607e-07,2.67595100145643e-05,0.000927106018781411,5.11245304562177e-05,2.85397172598718e-05,0.000933204035186151,69.2820
0.0349385621484342,0.03125,0.015625,9.03155194752749e-08,3.58494075411076e-06,0.000233027187075288,4.70572103044277e-08,3.41384055144374e-06,0.000232913413102784,3.19528315351361e-06,3.56746465748398e-06,0.000233301008796538,69.2820
0.0174692810742171,0.015625,0.0078125,1.99705197094601e-07,4.45933082185498e-07,5.83252521991345e-05,2.99721747266996e-09,4.30595819246248e-07,5.83154522142516e-05,1.99705197094601e-07,4.45933082185498e-07,5.83252521991345e-05,69.2820
# --- Parameter summary ---
# PROBLEM ID: 2
# TEST_CFL: false
# NT: 8
# N: 2,4,8,16,32,64,128
# ERR_TYPE: relative
# PAR_TYPE: gen
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000


==> data/p1-ptypeOPT-etypeRELATIVE--conditionTable.dat <==
H,Hx,Ht,Kconds
1.11803398874989,1,0.5,79627.0261972621
0.559016994374947,0.5,0.25,31332.4120554338
0.279508497187474,0.25,0.125,29044.2053794556
0.139754248593737,0.125,0.0625,27306.3084812921
0.0698771242968684,0.0625,0.03125,55370.7587426607
0.0349385621484342,0.03125,0.015625,445555.401141611
0.0174692810742171,0.015625,0.0078125,4539301.99994116
# --- Parameter summary ---
# PROBLEM ID: 2# TEST_CFL: false# NT: 8# N: 2,4,8,16,32,64,128# PAR_TYPE: opt# ERR_TYPE: relative# BETA: 1.000000# XI: 1.000000# NU: 1.000000# A: 1.000000# A0: 1.000000

==> data/p1-ptypeOPT-etypeRELATIVE--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder,QOconstEst
1.11803398874989,1,0.5,0.00678426297023121,0.0225768592619368,0.084571184764977,0.00669475793173562,0.0224825856014797,0.0758692081790608,0.0556349495746362,0.114218275221049,0.241351353783959,1732.0508
0.559016994374947,0.5,0.25,0.00166204025396516,0.00936056094323427,0.0632654698766516,0.0015506722936291,0.00933939478722679,0.0496792227518896,0.00347718434841476,0.0142772844026311,0.0603378384459897,1732.0508
0.279508497187474,0.25,0.125,0.000157567873232703,0.00150639677948311,0.0165697174598099,0.000134510443512314,0.00145432426780311,0.0138918777194081,0.000217324021775923,0.00178466055032889,0.0150844596114974,1732.0508
0.139754248593737,0.125,0.0625,1.28566862340922e-05,0.000226370358760341,0.0043993870138883,1.04243116625864e-05,0.00020391590354273,0.00364908877283666,1.35827513609952e-05,0.000223082568791111,0.00377111490287436,1732.0508
0.0698771242968684,0.0625,0.03125,8.51878351432592e-07,2.87696187992131e-05,0.0010368819786307,7.21119070869607e-07,2.67595100145643e-05,0.000927106018781411,8.48921960062198e-07,2.78853210988889e-05,0.00094277872571859,1732.0508
0.0349385621484342,0.03125,0.015625,5.3163996251582e-08,3.51844701249495e-06,0.00024191176462581,4.70572103044277e-08,3.41384055144374e-06,0.000232913413102784,5.30576225038874e-08,3.48566513736111e-06,0.000235694681429647,1732.0508
0.0174692810742171,0.015625,0.0078125,3.31610140649296e-09,4.35708142170138e-07,5.89236703574119e-05,2.99721747266996e-09,4.30595819246248e-07,5.83154522142516e-05,3.31610140649296e-09,4.35708142170138e-07,5.89236703574119e-05,1732.0508
# --- Parameter summary ---
# PROBLEM ID: 2
# TEST_CFL: false
# NT: 8
# N: 2,4,8,16,32,64,128
# ERR_TYPE: relative
# PAR_TYPE: opt
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000


==> data/p1-ptypeOPT-etypeRELATIVE-testcfl-nt8--conditionTable.dat <==
H,Hx,Ht,Kconds
1.00778221853732,1,0.125,41991.4133926393
0.515388203202208,0.5,0.125,29247.6526147458
0.279508497187474,0.25,0.125,29044.2053794556
0.176776695296637,0.125,0.125,49762.7934975348
0.139754248593737,0.0625,0.125,24699.3319165963
0.128847050800552,0.03125,0.125,35496.0788809518
0.125972777317165,0.015625,0.125,334923.425593689
0.125243902670948,0.0078125,0.125,5009546.1253948
0.12506102026236,0.00390625,0.125,77888387.4553888
0.125015257857854,0.001953125,0.125,1230163255.47681
0.12500381463906,0.0009765625,0.125,19562482650.8333
# --- Parameter summary ---
# PROBLEM ID: 2# TEST_CFL: true# NT: 8# N: 2,4,8,16,32,64,128,256,512,1024,2048# PAR_TYPE: OPT# ERR_TYPE: relative# BETA: 1.000000# XI: 1.000000# NU: 1.000000# A: 1.000000# A0: 1.000000

==> data/p1-ptypeOPT-etypeRELATIVE-testcfl-nt8--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder
1.00778221853732,1,0.125,0.00675205491541856,0.0223855485657515,0.0852512402462487,0.00668804019110535,0.0223771008139599,0.0772867355501161,0.0322039119307852,0.093607241285203,0.239634951507627
0.515388203202208,0.5,0.125,0.00164457316333251,0.00928702957704348,0.0637570420091521,0.00154311899109788,0.00928006258481173,0.0524043592142086,0.00220282379834246,0.0125202440199094,0.0626737565481487
0.279508497187474,0.25,0.125,0.000140271784386882,0.00139113791283209,0.0157456529603896,0.000128354786622696,0.00136844211970777,0.0138475553824458,0.000190555691898137,0.00199707519650017,0.018433457808279
0.176776695296637,0.125,0.125,1.37540608496291e-05,0.000249797567672666,0.00545065495942577,1.01650585456736e-05,0.000181150670307904,0.00362910069243644,3.04889107037019e-05,0.00050522450236551,0.00737338312331162
0.139754248593737,0.0625,0.125,7.66340521926777e-06,0.00018089534703779,0.00382414094787681,2.95196554480213e-06,5.76027304899617e-05,0.00150306048002522,1.19097307436336e-05,0.000249634399562521,0.00460836445206976
0.128847050800552,0.03125,0.125,7.6240347079277e-06,0.000178671088188787,0.00369476909127981,2.85812161959331e-06,5.09251460234931e-05,0.0011975099276516,8.60478046227525e-06,0.000195628812811084,0.00391710978425929
0.125972777317165,0.015625,0.125,7.62396566075129e-06,0.000178637073785655,0.00368737797136595,2.8577262444403e-06,5.08107809873848e-05,0.00117576512158628,7.86228318622684e-06,0.000182826643135162,0.00374429611730668
0.125243902670948,0.0078125,0.125,7.6239328796601e-06,0.000178636236928971,0.00368692930460758,2.85772466005158e-06,5.08089714306298e-05,0.00117439323817172,7.68189263560794e-06,0.00017967148128948,0.00370109270056853
0.12506102026236,0.00390625,0.125,7.62385242592312e-06,0.000178636383406623,0.00368690147250113,2.85772465378721e-06,5.08089429455211e-05,0.00117431562470441,7.63712210847779e-06,0.000178885555702099,0.00369029184638399
0.125015257857854,0.001953125,0.125,7.62381544359326e-06,0.000178636540609743,0.00368690122556503,2.8577246537611e-06,5.08089426515406e-05,0.00117449400263264,7.62594992110304e-06,0.000178689253816893,0.00368759163283785
0.12500381463906,0.0009765625,0.125,7.62315815203484e-06,0.000178640189572251,0.00368691657945132,2.8577246537627e-06,5.08089423826916e-05,0.00117362523339752,7.62315815203484e-06,0.000178640189572251,0.00368691657945132
# --- Parameter summary ---
# PROBLEM ID: 2
# TEST_CFL: true
# NT: 8
# N: 2,4,8,16,32,64,128,256,512,1024,2048
# ERR_TYPE: relative
# PAR_TYPE: OPT
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000

==> data/p2-ptypeCUSTOM-etypeRELATIVE--conditionTable.dat <==
H,Hx,Ht,Kconds
1.11803398874989,1,0.5,20086.7356653636
0.559016994374947,0.5,0.25,33024.8359403407
0.279508497187474,0.25,0.125,120856.4483514
0.139754248593737,0.125,0.0625,881267.131097949
0.0698771242968684,0.0625,0.03125,6713972.74174068
0.0349385621484342,0.03125,0.015625,52380633.8270165
0.0174692810742171,0.015625,0.0078125,413794744.321272
# --- Parameter summary ---
# PROBLEM ID: 3# TEST_CFL: false# NT: 8# N: 2,4,8,16,32,64,128# PAR_TYPE: custom# ERR_TYPE: relative# BETA: 1.000000# XI: 1.000000# NU: 1.000000# A: 0.000000# A0: 1.000000

==> data/p2-ptypeCUSTOM-etypeRELATIVE--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder
1.11803398874989,1,0.5,0.82569981374173,0.956122536802891,1.56859554259609,0.667757372113752,0.921962635861746,0.980742122043435,123.041488782246,62.3365962809986,423.062217601328
0.559016994374947,0.5,0.25,0.438416024538276,0.676746402827144,3.960488481517,0.314045350446268,0.586750301105304,0.944692657735344,7.69009304889039,7.79207453512482,105.765554400332
0.279508497187474,0.25,0.125,0.0720887755091049,0.175518317781437,3.73331110516524,0.0285127780012902,0.0984262366974864,0.805694158884952,0.480630815555649,0.974009316890603,26.441388600083
0.139754248593737,0.125,0.0625,0.007112608458421,0.0229227400360495,1.28094545853843,0.00278864407309023,0.0160269714932269,0.535269377846413,0.0300394259722281,0.121751164611325,6.61034715002075
0.0698771242968684,0.0625,0.03125,0.000729454685114491,0.00435504909917961,0.48180383745581,0.000265167073476314,0.00255635983770256,0.230690816434118,0.00187746412326426,0.0152188955764157,1.65258678750519
0.0349385621484342,0.03125,0.015625,6.85405238791757e-05,0.000974261620095319,0.213327661936803,2.01098447005506e-05,0.000353390567464977,0.0671005754676173,0.000117341507704016,0.00190236194705196,0.413146696876297
0.0174692810742171,0.015625,0.0078125,7.333844231501e-06,0.000237795243381495,0.103286674219074,1.34573908650008e-06,4.56369676153037e-05,0.0171265932557229,7.333844231501e-06,0.000237795243381495,0.103286674219074
# --- Parameter summary ---
# PROBLEM ID: 3
# TEST_CFL: false
# NT: 8
# N: 2,4,8,16,32,64,128
# ERR_TYPE: relative
# PAR_TYPE: custom
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 0.000000
# A0: 1.000000

==> data/p2-ptypeGEN-etypeRELATIVE--conditionTable.dat <==
H,Hx,Ht,Kconds
1.11803398874989,1,0.5,10489.7627894952
0.559016994374947,0.5,0.25,38838.3067391128
0.279508497187474,0.25,0.125,447339.946132727
0.139754248593737,0.125,0.0625,5954120.82277132
0.0698771242968684,0.0625,0.03125,86426146.3016035
0.0349385621484342,0.03125,0.015625,1315155137.03314
0.0174692810742171,0.015625,0.0078125,20512784779.7051
# --- Parameter summary ---
# PROBLEM ID: 3# TEST_CFL: false# NT: 8# N: 2,4,8,16,32,64,128# PAR_TYPE: gen# ERR_TYPE: relative# BETA: 1.000000# XI: 1.000000# NU: 1.000000# A: 1.000000# A0: 1.000000

==> data/p2-ptypeGEN-etypeRELATIVE--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder,QOconstEst
1.11803398874989,1,0.5,0.853717591971444,0.968199743897197,0.771143406029658,0.667757372113752,0.921962635861746,0.511021060025341,1024.26383929026,36.7708996358734,70.2058398279158,161.5657
0.559016994374947,0.5,0.25,0.665493343750017,0.840309006783398,1.17521159432724,0.314045350446268,0.586750301105304,0.483489064673144,64.0164899556414,4.59636245448417,17.551459956979,161.5657
0.279508497187474,0.25,0.125,0.360309011572193,0.548133635201306,1.18333913042601,0.0285127780012902,0.0984262366974864,0.495488075924494,4.00103062222759,0.574545306810522,4.38786498924474,161.5657
0.139754248593737,0.125,0.0625,0.0993717690450473,0.182323339816271,0.701466606909406,0.00278864407309023,0.0160269714932269,0.415684943022417,0.250064413889224,0.0718181633513152,1.09696624731118,161.5657
0.0698771242968684,0.0625,0.03125,0.0128565283556484,0.0268907937092531,0.252151471241624,0.000265167073476314,0.00255635983770256,0.21298746902441,0.0156290258680765,0.0089772704189144,0.274241561827796,161.5657
0.0349385621484342,0.03125,0.015625,0.000950614463436825,0.0020842087904293,0.0678217037712928,2.01098447005506e-05,0.000353390567464977,0.0664134325674337,0.000976814116754782,0.0011221588023643,0.0685603904569491,161.5657
0.0174692810742171,0.015625,0.0078125,6.10508822971739e-05,0.000140269850295538,0.0171400976142373,1.34573908650008e-06,4.56369676153037e-05,0.0171139915774497,6.10508822971739e-05,0.000140269850295538,0.0171400976142373,161.5657
# --- Parameter summary ---
# PROBLEM ID: 3
# TEST_CFL: false
# NT: 8
# N: 2,4,8,16,32,64,128
# ERR_TYPE: relative
# PAR_TYPE: gen
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000


==> data/p2-ptypeOPT-etypeRELATIVE--conditionTable.dat <==
H,Hx,Ht,Kconds
1.11803398874989,1,0.5,44041.8587255406
0.559016994374947,0.5,0.25,31082.380977397
0.279508497187474,0.25,0.125,50883.3908567576
0.139754248593737,0.125,0.0625,57846.106684852
0.0698771242968684,0.0625,0.03125,81627.0943344548
0.0349385621484342,0.03125,0.015625,624403.661162889
0.0174692810742171,0.015625,0.0078125,5284582.34580626
# --- Parameter summary ---
# PROBLEM ID: 3# TEST_CFL: false# NT: 8# N: 2,4,8,16,32,64,128# PAR_TYPE: opt# ERR_TYPE: relative# BETA: 1.000000# XI: 1.000000# NU: 1.000000# A: 1.000000# A0: 1.000000

==> data/p2-ptypeOPT-etypeRELATIVE--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder,QOconstEst
1.11803398874989,1,0.5,0.803975989754359,0.951043868382499,1.29812693636128,0.667757372113752,0.921962635861746,0.511021060025341,38.1191088909375,16.3635054702706,104.025364338184,4039.1425
0.559016994374947,0.5,0.25,0.436817868954777,0.671330997949905,3.66182616560319,0.314045350446268,0.586750301105304,0.483489064673144,2.38244430568359,2.04543818378383,26.0063410845461,4039.1425
0.279508497187474,0.25,0.125,0.0678441187883238,0.157808897418136,3.36044738415776,0.0285127780012902,0.0984262366974864,0.495488075924494,0.148902769105225,0.255679772972978,6.50158527113653,4039.1425
0.139754248593737,0.125,0.0625,0.00746691893333801,0.0219882869867307,1.18980460888042,0.00278864407309023,0.0160269714932269,0.415684943022417,0.00930642306907654,0.0319599716216223,1.62539631778413,4039.1425
0.0698771242968684,0.0625,0.03125,0.000723263378189698,0.00375492345167867,0.404965295550633,0.000265167073476314,0.00255635983770256,0.21298746902441,0.000581651441817284,0.00399499645270279,0.406349079446033,4039.1425
0.0349385621484342,0.03125,0.015625,5.0019170454511e-05,0.000591519078368244,0.125931012323715,2.01098447005506e-05,0.000353390567464977,0.0664134325674337,3.63532151135802e-05,0.000499374556587849,0.101587269861508,4039.1425
0.0174692810742171,0.015625,0.0078125,2.27207594459876e-06,6.24218195734811e-05,0.0253968174653771,1.34573908650008e-06,4.56369676153037e-05,0.0171139915774497,2.27207594459876e-06,6.24218195734811e-05,0.0253968174653771,4039.1425
# --- Parameter summary ---
# PROBLEM ID: 3
# TEST_CFL: false
# NT: 8
# N: 2,4,8,16,32,64,128
# ERR_TYPE: relative
# PAR_TYPE: opt
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000


==> data/p2-ptypeOPT-etypeRELATIVE--energyConvTable.dat <==
H,Hx,Ht,EnergyNormErrors,VprojErrors
1.11803398874989,1,0.5,1.03757160699075,0.261142523789423
0.559016994374947,0.5,0.25,0.724994884649532,0.233761675658511
0.279508497187474,0.25,0.125,0.0831218475358884,0.245508433383357
0.139754248593737,0.125,0.0625,0.00241058567040561,0.17279397185555
0.0698771242968684,0.0625,0.03125,6.43533913736628e-05,0.0453636619614239
0.0349385621484342,0.03125,0.015625,1.84837742297215e-06,0.00441074402538906
0.0174692810742171,0.015625,0.0078125,1.52374600154875e-08,0.000292888707713018
0.00873464053710855,0.0078125,0.00390625,1.21012937494e-10,1.84321509643753e-05
# --- Parameter summary ---
# PROBLEM ID: 3
# TIME t: 0.000000# TIME t: 0.001304# TIME t: 0.002608# TIME t: 0.003911# TIME t: 0.005215# TIME t: 0.006519# TIME t: 0.007823# TIME t: 0.009126# TIME t: 0.010430# TIME t: 0.011734# TIME t: 0.013038# TIME t: 0.014342# TIME t: 0.015645# TIME t: 0.016949# TIME t: 0.018253# TIME t: 0.019557# TIME t: 0.020860# TIME t: 0.022164# TIME t: 0.023468# TIME t: 0.024772# TIME t: 0.026076# TIME t: 0.027379# TIME t: 0.028683# TIME t: 0.029987# TIME t: 0.031291# TIME t: 0.032595# TIME t: 0.033898# TIME t: 0.035202# TIME t: 0.036506# TIME t: 0.037810# TIME t: 0.039113# TIME t: 0.040417# TIME t: 0.041721# TIME t: 0.043025# TIME t: 0.044329# TIME t: 0.045632# TIME t: 0.046936# TIME t: 0.048240# TIME t: 0.049544# TIME t: 0.050847# TIME t: 0.052151# TIME t: 0.053455# TIME t: 0.054759# TIME t: 0.056063# TIME t: 0.057366# TIME t: 0.058670# TIME t: 0.059974# TIME t: 0.061278# TIME t: 0.062581# TIME t: 0.063885# TIME t: 0.065189# TIME t: 0.066493# TIME t: 0.067797# TIME t: 0.069100# TIME t: 0.070404# TIME t: 0.071708# TIME t: 0.073012# TIME t: 0.074316# TIME t: 0.075619# TIME t: 0.076923# TIME t: 0.078227# TIME t: 0.079531# TIME t: 0.080834# TIME t: 0.082138# TIME t: 0.083442# TIME t: 0.084746# TIME t: 0.086050# TIME t: 0.087353# TIME t: 0.088657# TIME t: 0.089961# TIME t: 0.091265# TIME t: 0.092568# TIME t: 0.093872# TIME t: 0.095176# TIME t: 0.096480# TIME t: 0.097784# TIME t: 0.099087# TIME t: 0.100391# TIME t: 0.101695# TIME t: 0.102999# TIME t: 0.104302# TIME t: 0.105606# TIME t: 0.106910# TIME t: 0.108214# TIME t: 0.109518# TIME t: 0.110821# TIME t: 0.112125# TIME t: 0.113429# TIME t: 0.114733# TIME t: 0.116037# TIME t: 0.117340# TIME t: 0.118644# TIME t: 0.119948# TIME t: 0.121252# TIME t: 0.122555# TIME t: 0.123859# TIME t: 0.125163# TIME t: 0.126467# TIME t: 0.127771# TIME t: 0.129074# TIME t: 0.130378# TIME t: 0.131682# TIME t: 0.132986# TIME t: 0.134289# TIME t: 0.135593# TIME t: 0.136897# TIME t: 0.138201# TIME t: 0.139505# TIME t: 0.140808# TIME t: 0.142112# TIME t: 0.143416# TIME t: 0.144720# TIME t: 0.146023# TIME t: 0.147327# TIME t: 0.148631# TIME t: 0.149935# TIME t: 0.151239# TIME t: 0.152542# TIME t: 0.153846# TIME t: 0.155150# TIME t: 0.156454# TIME t: 0.157757# TIME t: 0.159061# TIME t: 0.160365# TIME t: 0.161669# TIME t: 0.162973# TIME t: 0.164276# TIME t: 0.165580# TIME t: 0.166884# TIME t: 0.168188# TIME t: 0.169492# TIME t: 0.170795# TIME t: 0.172099# TIME t: 0.173403# TIME t: 0.174707# TIME t: 0.176010# TIME t: 0.177314# TIME t: 0.178618# TIME t: 0.179922# TIME t: 0.181226# TIME t: 0.182529# TIME t: 0.183833# TIME t: 0.185137# TIME t: 0.186441# TIME t: 0.187744# TIME t: 0.189048# TIME t: 0.190352# TIME t: 0.191656# TIME t: 0.192960# TIME t: 0.194263# TIME t: 0.195567# TIME t: 0.196871# TIME t: 0.198175# TIME t: 0.199478# TIME t: 0.200782# TIME t: 0.202086# TIME t: 0.203390# TIME t: 0.204694# TIME t: 0.205997# TIME t: 0.207301# TIME t: 0.208605# TIME t: 0.209909# TIME t: 0.211213# TIME t: 0.212516# TIME t: 0.213820# TIME t: 0.215124# TIME t: 0.216428# TIME t: 0.217731# TIME t: 0.219035# TIME t: 0.220339# TIME t: 0.221643# TIME t: 0.222947# TIME t: 0.224250# TIME t: 0.225554# TIME t: 0.226858# TIME t: 0.228162# TIME t: 0.229465# TIME t: 0.230769# TIME t: 0.232073# TIME t: 0.233377# TIME t: 0.234681# TIME t: 0.235984# TIME t: 0.237288# TIME t: 0.238592# TIME t: 0.239896# TIME t: 0.241199# TIME t: 0.242503# TIME t: 0.243807# TIME t: 0.245111# TIME t: 0.246415# TIME t: 0.247718# TIME t: 0.249022# TIME t: 0.250326# TIME t: 0.251630# TIME t: 0.252934# TIME t: 0.254237# TIME t: 0.255541# TIME t: 0.256845# TIME t: 0.258149# TIME t: 0.259452# TIME t: 0.260756# TIME t: 0.262060# TIME t: 0.263364# TIME t: 0.264668# TIME t: 0.265971# TIME t: 0.267275# TIME t: 0.268579# TIME t: 0.269883# TIME t: 0.271186# TIME t: 0.272490# TIME t: 0.273794# TIME t: 0.275098# TIME t: 0.276402# TIME t: 0.277705# TIME t: 0.279009# TIME t: 0.280313# TIME t: 0.281617# TIME t: 0.282920# TIME t: 0.284224# TIME t: 0.285528# TIME t: 0.286832# TIME t: 0.288136# TIME t: 0.289439# TIME t: 0.290743# TIME t: 0.292047# TIME t: 0.293351# TIME t: 0.294654# TIME t: 0.295958# TIME t: 0.297262# TIME t: 0.298566# TIME t: 0.299870# TIME t: 0.301173# TIME t: 0.302477# TIME t: 0.303781# TIME t: 0.305085# TIME t: 0.306389# TIME t: 0.307692# TIME t: 0.308996# TIME t: 0.310300# TIME t: 0.311604# TIME t: 0.312907# TIME t: 0.314211# TIME t: 0.315515# TIME t: 0.316819# TIME t: 0.318123# TIME t: 0.319426# TIME t: 0.320730# TIME t: 0.322034# TIME t: 0.323338# TIME t: 0.324641# TIME t: 0.325945# TIME t: 0.327249# TIME t: 0.328553# TIME t: 0.329857# TIME t: 0.331160# TIME t: 0.332464# TIME t: 0.333768# TIME t: 0.335072# TIME t: 0.336375# TIME t: 0.337679# TIME t: 0.338983# TIME t: 0.340287# TIME t: 0.341591# TIME t: 0.342894# TIME t: 0.344198# TIME t: 0.345502# TIME t: 0.346806# TIME t: 0.348110# TIME t: 0.349413# TIME t: 0.350717# TIME t: 0.352021# TIME t: 0.353325# TIME t: 0.354628# TIME t: 0.355932# TIME t: 0.357236# TIME t: 0.358540# TIME t: 0.359844# TIME t: 0.361147# TIME t: 0.362451# TIME t: 0.363755# TIME t: 0.365059# TIME t: 0.366362# TIME t: 0.367666# TIME t: 0.368970# TIME t: 0.370274# TIME t: 0.371578# TIME t: 0.372881# TIME t: 0.374185# TIME t: 0.375489# TIME t: 0.376793# TIME t: 0.378096# TIME t: 0.379400# TIME t: 0.380704# TIME t: 0.382008# TIME t: 0.383312# TIME t: 0.384615# TIME t: 0.385919# TIME t: 0.387223# TIME t: 0.388527# TIME t: 0.389831# TIME t: 0.391134# TIME t: 0.392438# TIME t: 0.393742# TIME t: 0.395046# TIME t: 0.396349# TIME t: 0.397653# TIME t: 0.398957# TIME t: 0.400261# TIME t: 0.401565# TIME t: 0.402868# TIME t: 0.404172# TIME t: 0.405476# TIME t: 0.406780# TIME t: 0.408083# TIME t: 0.409387# TIME t: 0.410691# TIME t: 0.411995# TIME t: 0.413299# TIME t: 0.414602# TIME t: 0.415906# TIME t: 0.417210# TIME t: 0.418514# TIME t: 0.419817# TIME t: 0.421121# TIME t: 0.422425# TIME t: 0.423729# TIME t: 0.425033# TIME t: 0.426336# TIME t: 0.427640# TIME t: 0.428944# TIME t: 0.430248# TIME t: 0.431551# TIME t: 0.432855# TIME t: 0.434159# TIME t: 0.435463# TIME t: 0.436767# TIME t: 0.438070# TIME t: 0.439374# TIME t: 0.440678# TIME t: 0.441982# TIME t: 0.443286# TIME t: 0.444589# TIME t: 0.445893# TIME t: 0.447197# TIME t: 0.448501# TIME t: 0.449804# TIME t: 0.451108# TIME t: 0.452412# TIME t: 0.453716# TIME t: 0.455020# TIME t: 0.456323# TIME t: 0.457627# TIME t: 0.458931# TIME t: 0.460235# TIME t: 0.461538# TIME t: 0.462842# TIME t: 0.464146# TIME t: 0.465450# TIME t: 0.466754# TIME t: 0.468057# TIME t: 0.469361# TIME t: 0.470665# TIME t: 0.471969# TIME t: 0.473272# TIME t: 0.474576# TIME t: 0.475880# TIME t: 0.477184# TIME t: 0.478488# TIME t: 0.479791# TIME t: 0.481095# TIME t: 0.482399# TIME t: 0.483703# TIME t: 0.485007# TIME t: 0.486310# TIME t: 0.487614# TIME t: 0.488918# TIME t: 0.490222# TIME t: 0.491525# TIME t: 0.492829# TIME t: 0.494133# TIME t: 0.495437# TIME t: 0.496741# TIME t: 0.498044# TIME t: 0.499348# TIME t: 0.500652# TIME t: 0.501956# TIME t: 0.503259# TIME t: 0.504563# TIME t: 0.505867# TIME t: 0.507171# TIME t: 0.508475# TIME t: 0.509778# TIME t: 0.511082# TIME t: 0.512386# TIME t: 0.513690# TIME t: 0.514993# TIME t: 0.516297# TIME t: 0.517601# TIME t: 0.518905# TIME t: 0.520209# TIME t: 0.521512# TIME t: 0.522816# TIME t: 0.524120# TIME t: 0.525424# TIME t: 0.526728# TIME t: 0.528031# TIME t: 0.529335# TIME t: 0.530639# TIME t: 0.531943# TIME t: 0.533246# TIME t: 0.534550# TIME t: 0.535854# TIME t: 0.537158# TIME t: 0.538462# TIME t: 0.539765# TIME t: 0.541069# TIME t: 0.542373# TIME t: 0.543677# TIME t: 0.544980# TIME t: 0.546284# TIME t: 0.547588# TIME t: 0.548892# TIME t: 0.550196# TIME t: 0.551499# TIME t: 0.552803# TIME t: 0.554107# TIME t: 0.555411# TIME t: 0.556714# TIME t: 0.558018# TIME t: 0.559322# TIME t: 0.560626# TIME t: 0.561930# TIME t: 0.563233# TIME t: 0.564537# TIME t: 0.565841# TIME t: 0.567145# TIME t: 0.568449# TIME t: 0.569752# TIME t: 0.571056# TIME t: 0.572360# TIME t: 0.573664# TIME t: 0.574967# TIME t: 0.576271# TIME t: 0.577575# TIME t: 0.578879# TIME t: 0.580183# TIME t: 0.581486# TIME t: 0.582790# TIME t: 0.584094# TIME t: 0.585398# TIME t: 0.586701# TIME t: 0.588005# TIME t: 0.589309# TIME t: 0.590613# TIME t: 0.591917# TIME t: 0.593220# TIME t: 0.594524# TIME t: 0.595828# TIME t: 0.597132# TIME t: 0.598435# TIME t: 0.599739# TIME t: 0.601043# TIME t: 0.602347# TIME t: 0.603651# TIME t: 0.604954# TIME t: 0.606258# TIME t: 0.607562# TIME t: 0.608866# TIME t: 0.610169# TIME t: 0.611473# TIME t: 0.612777# TIME t: 0.614081# TIME t: 0.615385# TIME t: 0.616688# TIME t: 0.617992# TIME t: 0.619296# TIME t: 0.620600# TIME t: 0.621904# TIME t: 0.623207# TIME t: 0.624511# TIME t: 0.625815# TIME t: 0.627119# TIME t: 0.628422# TIME t: 0.629726# TIME t: 0.631030# TIME t: 0.632334# TIME t: 0.633638# TIME t: 0.634941# TIME t: 0.636245# TIME t: 0.637549# TIME t: 0.638853# TIME t: 0.640156# TIME t: 0.641460# TIME t: 0.642764# TIME t: 0.644068# TIME t: 0.645372# TIME t: 0.646675# TIME t: 0.647979# TIME t: 0.649283# TIME t: 0.650587# TIME t: 0.651890# TIME t: 0.653194# TIME t: 0.654498# TIME t: 0.655802# TIME t: 0.657106# TIME t: 0.658409# TIME t: 0.659713# TIME t: 0.661017# TIME t: 0.662321# TIME t: 0.663625# TIME t: 0.664928# TIME t: 0.666232# TIME t: 0.667536# TIME t: 0.668840# TIME t: 0.670143# TIME t: 0.671447# TIME t: 0.672751# TIME t: 0.674055# TIME t: 0.675359# TIME t: 0.676662# TIME t: 0.677966# TIME t: 0.679270# TIME t: 0.680574# TIME t: 0.681877# TIME t: 0.683181# TIME t: 0.684485# TIME t: 0.685789# TIME t: 0.687093# TIME t: 0.688396# TIME t: 0.689700# TIME t: 0.691004# TIME t: 0.692308# TIME t: 0.693611# TIME t: 0.694915# TIME t: 0.696219# TIME t: 0.697523# TIME t: 0.698827# TIME t: 0.700130# TIME t: 0.701434# TIME t: 0.702738# TIME t: 0.704042# TIME t: 0.705346# TIME t: 0.706649# TIME t: 0.707953# TIME t: 0.709257# TIME t: 0.710561# TIME t: 0.711864# TIME t: 0.713168# TIME t: 0.714472# TIME t: 0.715776# TIME t: 0.717080# TIME t: 0.718383# TIME t: 0.719687# TIME t: 0.720991# TIME t: 0.722295# TIME t: 0.723598# TIME t: 0.724902# TIME t: 0.726206# TIME t: 0.727510# TIME t: 0.728814# TIME t: 0.730117# TIME t: 0.731421# TIME t: 0.732725# TIME t: 0.734029# TIME t: 0.735332# TIME t: 0.736636# TIME t: 0.737940# TIME t: 0.739244# TIME t: 0.740548# TIME t: 0.741851# TIME t: 0.743155# TIME t: 0.744459# TIME t: 0.745763# TIME t: 0.747066# TIME t: 0.748370# TIME t: 0.749674# TIME t: 0.750978# TIME t: 0.752282# TIME t: 0.753585# TIME t: 0.754889# TIME t: 0.756193# TIME t: 0.757497# TIME t: 0.758801# TIME t: 0.760104# TIME t: 0.761408# TIME t: 0.762712# TIME t: 0.764016# TIME t: 0.765319# TIME t: 0.766623# TIME t: 0.767927# TIME t: 0.769231# TIME t: 0.770535# TIME t: 0.771838# TIME t: 0.773142# TIME t: 0.774446# TIME t: 0.775750# TIME t: 0.777053# TIME t: 0.778357# TIME t: 0.779661# TIME t: 0.780965# TIME t: 0.782269# TIME t: 0.783572# TIME t: 0.784876# TIME t: 0.786180# TIME t: 0.787484# TIME t: 0.788787# TIME t: 0.790091# TIME t: 0.791395# TIME t: 0.792699# TIME t: 0.794003# TIME t: 0.795306# TIME t: 0.796610# TIME t: 0.797914# TIME t: 0.799218# TIME t: 0.800522# TIME t: 0.801825# TIME t: 0.803129# TIME t: 0.804433# TIME t: 0.805737# TIME t: 0.807040# TIME t: 0.808344# TIME t: 0.809648# TIME t: 0.810952# TIME t: 0.812256# TIME t: 0.813559# TIME t: 0.814863# TIME t: 0.816167# TIME t: 0.817471# TIME t: 0.818774# TIME t: 0.820078# TIME t: 0.821382# TIME t: 0.822686# TIME t: 0.823990# TIME t: 0.825293# TIME t: 0.826597# TIME t: 0.827901# TIME t: 0.829205# TIME t: 0.830508# TIME t: 0.831812# TIME t: 0.833116# TIME t: 0.834420# TIME t: 0.835724# TIME t: 0.837027# TIME t: 0.838331# TIME t: 0.839635# TIME t: 0.840939# TIME t: 0.842243# TIME t: 0.843546# TIME t: 0.844850# TIME t: 0.846154# TIME t: 0.847458# TIME t: 0.848761# TIME t: 0.850065# TIME t: 0.851369# TIME t: 0.852673# TIME t: 0.853977# TIME t: 0.855280# TIME t: 0.856584# TIME t: 0.857888# TIME t: 0.859192# TIME t: 0.860495# TIME t: 0.861799# TIME t: 0.863103# TIME t: 0.864407# TIME t: 0.865711# TIME t: 0.867014# TIME t: 0.868318# TIME t: 0.869622# TIME t: 0.870926# TIME t: 0.872229# TIME t: 0.873533# TIME t: 0.874837# TIME t: 0.876141# TIME t: 0.877445# TIME t: 0.878748# TIME t: 0.880052# TIME t: 0.881356# TIME t: 0.882660# TIME t: 0.883963# TIME t: 0.885267# TIME t: 0.886571# TIME t: 0.887875# TIME t: 0.889179# TIME t: 0.890482# TIME t: 0.891786# TIME t: 0.893090# TIME t: 0.894394# TIME t: 0.895698# TIME t: 0.897001# TIME t: 0.898305# TIME t: 0.899609# TIME t: 0.900913# TIME t: 0.902216# TIME t: 0.903520# TIME t: 0.904824# TIME t: 0.906128# TIME t: 0.907432# TIME t: 0.908735# TIME t: 0.910039# TIME t: 0.911343# TIME t: 0.912647# TIME t: 0.913950# TIME t: 0.915254# TIME t: 0.916558# TIME t: 0.917862# TIME t: 0.919166# TIME t: 0.920469# TIME t: 0.921773# TIME t: 0.923077# TIME t: 0.924381# TIME t: 0.925684# TIME t: 0.926988# TIME t: 0.928292# TIME t: 0.929596# TIME t: 0.930900# TIME t: 0.932203# TIME t: 0.933507# TIME t: 0.934811# TIME t: 0.936115# TIME t: 0.937419# TIME t: 0.938722# TIME t: 0.940026# TIME t: 0.941330# TIME t: 0.942634# TIME t: 0.943937# TIME t: 0.945241# TIME t: 0.946545# TIME t: 0.947849# TIME t: 0.949153# TIME t: 0.950456# TIME t: 0.951760# TIME t: 0.953064# TIME t: 0.954368# TIME t: 0.955671# TIME t: 0.956975# TIME t: 0.958279# TIME t: 0.959583# TIME t: 0.960887# TIME t: 0.962190# TIME t: 0.963494# TIME t: 0.964798# TIME t: 0.966102# TIME t: 0.967405# TIME t: 0.968709# TIME t: 0.970013# TIME t: 0.971317# TIME t: 0.972621# TIME t: 0.973924# TIME t: 0.975228# TIME t: 0.976532# TIME t: 0.977836# TIME t: 0.979140# TIME t: 0.980443# TIME t: 0.981747# TIME t: 0.983051# TIME t: 0.984355# TIME t: 0.985658# TIME t: 0.986962# TIME t: 0.988266# TIME t: 0.989570# TIME t: 0.990874# TIME t: 0.992177# TIME t: 0.993481# TIME t: 0.994785# TIME t: 0.996089# TIME t: 0.997392# TIME t: 0.998696# TIME t: 1.000000
# N: 2,4,8,16,32,64,128,256
# PAR_TYPE: opt
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000

==> data/p2-ptypeOPT-etypeRELATIVE-testcfl-nt8--conditionTable.dat <==
H,Hx,Ht,Kconds
1.00778221853732,1,0.125,81323.5852087946
0.515388203202208,0.5,0.125,83448.2274967324
0.279508497187474,0.25,0.125,50883.3908567576
0.176776695296637,0.125,0.125,33462.0682869057
0.139754248593737,0.0625,0.125,27706.8319083604
0.128847050800552,0.03125,0.125,212502.687803135
0.125972777317165,0.015625,0.125,2913741.78710795
0.125243902670948,0.0078125,0.125,45485184.6115141
0.12506102026236,0.00390625,0.125,720592411.839916
0.125015257857854,0.001953125,0.125,11479965599.7758
0.12500381463906,0.0009765625,0.125,183312590832.314
# --- Parameter summary ---
# PROBLEM ID: 3# TEST_CFL: true# NT: 8# N: 2,4,8,16,32,64,128,256,512,1024,2048# PAR_TYPE: OPT# ERR_TYPE: relative# BETA: 1.000000# XI: 1.000000# NU: 1.000000# A: 1.000000# A0: 1.000000

==> data/p2-ptypeOPT-etypeRELATIVE-testcfl-nt8--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder
1.00778221853732,1,0.125,0.925356363809865,1.02995347672677,2.0577693223179,0.653247064672601,0.865265042703111,0.973750106485589,238.296489905688,66.7987595279793,232.841283228791
0.515388203202208,0.5,0.125,0.41732383262503,0.687443803348609,3.68974822365763,0.244699249432485,0.495616552090009,0.912412359248453,16.3000439249098,8.93453068411014,60.8969509982993
0.279508497187474,0.25,0.125,0.0691138198416412,0.16777048222851,4.19064396939701,0.0300023771015949,0.109912520141534,0.837056329285756,1.4100384018088,1.42512634683739,17.9108679406763
0.176776695296637,0.125,0.125,0.0570154000760358,0.125800998863235,3.54655501759623,0.0216583299898245,0.0863186357774916,0.789197672534891,0.225606144289409,0.360531616761699,7.16434717627051
0.139754248593737,0.0625,0.125,0.0572427736301497,0.127215535385713,3.52097990953238,0.0213915117579715,0.0859318538433939,0.78274849421395,0.0881274001130502,0.178140793354673,4.47771698516907
0.128847050800552,0.03125,0.125,0.0534467364298052,0.126684787407725,3.23807741774527,0.0194574914406766,0.0827873180268173,0.779119153484583,0.0636720465816788,0.139602041939221,3.80605943739371
0.125972777317165,0.015625,0.125,0.0564307239812959,0.127477248945,3.58240698598522,0.0214783836115301,0.0870633892627295,0.787665202392616,0.0581778539808808,0.130466327203085,3.63814505044987
0.125243902670948,0.0078125,0.125,0.0564091268897758,0.127480717903138,3.58255831431376,0.0214205972955084,0.0870634121910265,0.789239730647043,0.0568430336920591,0.12821478240262,3.59616645371391
0.12506102026236,0.00390625,0.125,0.0564084143340735,0.127479399600926,3.58243050150945,0.0214205972936279,0.0870634310763152,0.789543920578319,0.0565117491111898,0.127653940595965,3.58567180452992
0.125015257857854,0.001953125,0.125,0.0564084070336436,0.127478976292077,3.58239754200108,0.0214205972935708,0.0870634364445888,0.789615692210788,0.0564290792466809,0.127513858245019,3.58304814223392
0.12500381463906,0.0009765625,0.125,0.056408421235598,0.127478845668703,3.58239222665992,0.021420597293569,0.0870634378276305,0.789633860707691,0.056408421235598,0.127478845668703,3.58239222665992
# --- Parameter summary ---
# PROBLEM ID: 3
# TEST_CFL: true
# NT: 8
# N: 2,4,8,16,32,64,128,256,512,1024,2048
# ERR_TYPE: relative
# PAR_TYPE: OPT
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000

==> data/p3-ptypeGEN-etypeRELATIVE--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder
1.11803398874989,1,0.5,0.587837538233384,0.926368073384943,1.2270180486603,0.50106296680454,0.897956634675929,0.956920533865729,135779.277563898,44834.6206788653,1256.6534363418
0.559016994374947,0.5,0.25,0.36971158346233,0.757248318520621,1.26416268719371,0.238312982472034,0.65280955243154,0.882891314935959,8486.20484774365,5604.32758485816,314.16335908545
0.279508497187474,0.25,0.125,0.191041860845131,0.543063254487258,1.06400325089036,0.0637862187465394,0.365345016603594,0.725415145527349,530.387802983978,700.540948107271,78.5408397713625
0.139754248593737,0.125,0.0625,0.0733712313341364,0.362959837079498,0.741622358738165,0.020509211893251,0.242648939755576,0.543038861470303,33.1492376864986,87.5676185134088,19.6352099428406
0.0698771242968684,0.0625,0.03125,0.0324356770564085,0.27174010961673,0.52104049158424,0.0071794314420222,0.169880455551321,0.386147661782042,2.07182735540616,10.9459523141761,4.90880248571016
0.0349385621484342,0.03125,0.015625,0.0160712644856213,0.214777802772988,0.392663597534181,0.00254303995040358,0.119980287925751,0.288368042713939,0.129489209712885,1.36824403927201,1.22720062142754
0.0174692810742171,0.015625,0.0078125,0.00809307560705533,0.171030504909002,0.306800155356885,0.000901338597650903,0.0848605780554578,0.224632607058056,0.00809307560705533,0.171030504909002,0.306800155356885
# --- Parameter summary ---
# PROBLEM ID: 6
# TEST_CFL: false
# NT: 8
# N: 2,4,8,16,32,64,128
# ERR_TYPE: relative
# PAR_TYPE: gen
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000

==> data/p3-ptypeOPT-etypeRELATIVE--convTable.dat <==
H,Hx,Ht,L2errors,H1errors,Verrors,L2projErrors,H1projErrors,VprojErrors,L2order,H1order,Vorder
1.11803398874989,1,0.5,0.619346243990203,0.934345081467945,1.69225422109332,0.50106296680454,0.897956634675929,0.956920533865729,42939.705828509,30678.299857741,7245.49716284982
0.559016994374947,0.5,0.25,0.28752593845612,0.698210204860406,2.61510466167357,0.238312982472034,0.65280955243154,0.882891314935959,2683.73161428181,3834.78748221762,1811.37429071245
0.279508497187474,0.25,0.125,0.0840813280636782,0.400071334286223,2.67947767529626,0.0637862187465394,0.365345016603594,0.725415145527349,167.733225892613,479.348435277202,452.843572678114
0.139754248593737,0.125,0.0625,0.0301758275446328,0.275328808966454,2.41736948911145,0.020509211893251,0.242648939755576,0.543038861470303,10.4833266182883,59.9185544096503,113.210893169528
0.0698771242968684,0.0625,0.03125,0.0121989089279331,0.201249263921846,2.31407598019208,0.0071794314420222,0.169880455551321,0.386147661782042,0.655207913643021,7.48981930120629,28.3027232923821
0.0349385621484342,0.03125,0.015625,0.00530194153176107,0.15022753690164,2.0784469142776,0.00254303995040358,0.119980287925751,0.288368042713939,0.0409504946026888,0.936227412650786,7.07568082309552
0.0174692810742171,0.015625,0.0078125,0.00255940591266805,0.117028426581348,1.76892020577388,0.000901338597650903,0.0848605780554578,0.224632607058056,0.00255940591266805,0.117028426581348,1.76892020577388
# --- Parameter summary ---
# PROBLEM ID: 6
# TEST_CFL: false
# NT: 8
# N: 2,4,8,16,32,64,128
# ERR_TYPE: relative
# PAR_TYPE: opt
# BETA: 1.000000
# XI: 1.000000
# NU: 1.000000
# A: 1.000000
# A0: 1.000000

==> data/testA-p1-numEl32-bestA0errslice.dat <==
AQ,L2err
1e-15,1.78756499707722e-06
1.69718712975214e-15,1.78756499566901e-06
2.8804441533963e-15,1.78756499566313e-06
4.88865274511399e-15,1.78756499704491e-06
8.29695852083491e-15,1.78756499557327e-06
1.40814912176483e-14,1.78756499571038e-06
2.38989256623105e-14,1.78756499572128e-06
4.05609490489765e-14,1.78756499565115e-06
6.88395206964551e-14,1.78756499720464e-06
1.16833548544329e-13,1.78756499414506e-06
1.98288394912708e-13,1.7875649954177e-06
3.36532511825056e-13,1.78756499554173e-06
5.71158647812642e-13,1.78756499666896e-06
9.6936310611425e-13,1.7875649951296e-06
1.64519058775366e-12,1.78756499455691e-06
2.79219629152487e-12,1.78756499363693e-06
4.73887960971765e-12,1.78756499399184e-06
8.04276548305763e-12,1.78756499022594e-06
1.36500780654601e-11,1.78756498638694e-06
2.31667368128109e-11,1.78756497989704e-06
3.93182875570577e-11,1.78756496891205e-06
6.67304916057319e-11,1.78756495037756e-06
1.13254131515281e-10,1.78756491879829e-06
1.92213454398991e-10,1.78756486660417e-06
3.26222200971166e-10,1.78756477551164e-06
5.53660120927678e-10,1.78756461919069e-06
9.39664831495467e-10,1.78756435673067e-06
1.59478705829482e-09,1.78756390971617e-06
2.70665207003324e-09,1.78756315659769e-06
4.59369505797739e-09,1.78756187190662e-06
7.79636013040522e-09,1.78755969245414e-06
1.32318820722365e-08,1.78755599742123e-06
2.24569799553978e-08,1.78754972263555e-06
3.81136973534027e-08,1.78753907860105e-06
6.46860766154632e-08,1.78752100765539e-06
1.09784376705925e-07,1.78749034127305e-06
1.86324631193156e-07,1.78743829769451e-06
3.16227766016838e-07,1.78734997661112e-06
5.36697694554048e-07,1.78720010735587e-06
9.10876419764773e-07,1.78694581811412e-06
1.54592773641948e-06,1.78651444228416e-06
2.62372865777799e-06,1.78578288717967e-06
4.45295850994266e-06,1.7845429542477e-06
7.55750387239494e-06,1.78244330161824e-06
1.28264983052806e-05,1.77889341441223e-06
2.17689678435099e-05,1.7729075674708e-06
3.69460120519931e-05,1.7628595137744e-06
6.27042961503098e-05,1.74612014738988e-06
0.000106420924406472,1.71858737290679e-06
0.00018061622323899,1.67425715747303e-06
0.000306539529505652,1.60535123187187e-06
0.000520254944237269,1.50418788774028e-06
0.000882969995549408,1.36842065954157e-06
0.00149856531240376,1.2092013372064e-06
0.00254334576130465,1.05475041179342e-06
0.0043165336925959,9.37484228504481e-07
0.00732596542821523,8.70579329019719e-07
0.012433534237776,8.42982794114763e-07
0.021102034285686,8.37019328787983e-07
0.0358141010012546,8.41437419291529e-07
0.0607832312829724,8.52277243245135e-07
0.103160517838208,8.70668593730384e-07
0.175082703173573,9.02505216211854e-07
0.297148110468401,9.60563812508197e-07
0.504315948717137,1.06833858472111e-06
0.85591853749146,1.26422332063546e-06
1.45265392594678,1.60772865004519e-06
2.46542554710079,2.19901827634988e-06
4.18428850790158,3.22021320787016e-06
7.10152060278033,4.98227510249575e-06
12.0526093687084,7.97980296724449e-06
20.455533500502,1.30044327357808e-05
34.7168681892656,2.13528280276113e-05
58.9210218761229,3.51719465138193e-05
100,5.80281066339809e-05


==> data/testA-p1-numEl32-bestAQerrslice.dat <==
A0,L2err
1e-07,4.91451147580517e-05
1.36500780654601e-07,3.39406027969341e-05
1.86324631193156e-07,1.77675291129748e-05
2.54334576130465e-07,6.55387295598148e-06
3.47168681892656e-07,7.48373781709071e-06
4.73887960971765e-07,8.6105642196049e-06
6.46860766154632e-07,7.61091997576598e-06
8.82969995549408e-07,2.70607846963426e-06
1.20526093687084e-06,3.14581506257425e-06
1.64519058775366e-06,2.69458640725109e-06
2.24569799553977e-06,2.40380629662378e-06
3.06539529505652e-06,1.0832063862471e-06
4.18428850790158e-06,1.10232912073304e-06
5.71158647812643e-06,9.67544262907744e-07
7.79636013040524e-06,9.1401461176254e-07
1.06420924406472e-05,9.32402275507927e-07
1.45265392594678e-05,8.67726334621165e-07
1.98288394912707e-05,8.62802180901669e-07
2.70665207003324e-05,8.48175855917869e-07
3.6946012051993e-05,8.46731424791955e-07
5.04315948717136e-05,8.42949479833678e-07
6.8839520696455e-05,8.42990533733259e-07
9.39664831495469e-05,8.40935537489264e-07
0.000128264983052806,8.40928014603368e-07
0.000175082703173572,8.40645987086425e-07
0.000238989256623105,8.40605341563956e-07
0.000326222200971167,8.40612101228306e-07
0.000445295850994266,8.40642291589645e-07
0.000607832312829723,8.40738029141035e-07
0.000829695852083491,8.40676372673945e-07
0.00113254131515281,8.40718314562279e-07
0.00154592773641948,8.40732053511759e-07
0.0021102034285686,8.407507684397e-07
0.0028804441533963,8.40761965244364e-07
0.00393182875570577,8.40767462363944e-07
0.00536697694554048,8.40777622084686e-07
0.00732596542821523,8.4077981127082e-07
0.01,8.40784618013251e-07
0.0136500780654601,8.40784904477645e-07
0.0186324631193156,8.40782667781932e-07
0.0254334576130465,8.40788036149442e-07
0.0347168681892656,8.40787539621524e-07
0.0473887960971765,8.4078593453452e-07
0.0646860766154632,8.40786359428993e-07
0.0882969995549408,8.4078433377541e-07
0.120526093687084,8.40782615122325e-07
0.164519058775366,8.40779102719563e-07
0.224569799553978,8.40774776055893e-07
0.306539529505653,8.4076863785812e-07
0.418428850790158,8.40760186337424e-07
0.571158647812643,8.40748643670931e-07
0.779636013040524,8.40732854678207e-07
1.06420924406472,8.40711533140383e-07
1.45265392594678,8.40682607356301e-07
1.98288394912707,8.40643569562532e-07
2.70665207003324,8.40591154156179e-07
3.6946012051993,8.40521132049662e-07
5.04315948717136,8.40428334870121e-07
6.8839520696455,8.40306615877193e-07
9.39664831495469,8.40149160998939e-07
12.8264983052806,8.39949148821279e-07
17.5082703173573,8.397010369535e-07
23.8989256623105,8.39402526116061e-07
32.6222200971167,8.3905704150691e-07
44.5295850994266,8.38675998707407e-07
60.7832312829724,8.38279749924483e-07
82.9695852083491,8.37895994470656e-07
113.254131515281,8.37555221496196e-07
154.592773641948,8.37284661312259e-07
211.02034285686,8.37103262234765e-07
288.04441533963,8.37019328787983e-07
393.182875570577,8.37030906454719e-07
536.697694554048,8.37127161844523e-07
732.596542821523,8.37290402474866e-07
1000,8.37498879433416e-07

